The Ghosts of Empires: Extracting Modularity from Interleaving-Based Proofs (Extended Version)

Implementation bugs threaten the soundness of algorithmic software verifiers. Generating correctness certificates for correct programs allows for efficient independent validation of verification results, and thus helps to reveal such bugs. Automatic generation of small, compact correctness proofs for concurrent programs is challenging, as the correctness arguments may depend on the particular interleaving, which can lead to exponential explosion. We present an approach that converts an interleaving-based correctness proof, as generated by many algorithmic verifiers, into a thread-modular correctness proof in the style of Owicki and Gries. We automatically synthesize ghost variables that capture the relevant interleaving information, and abstract away irrelevant details. Our evaluation shows that the approach is efficient in practice and generates compact proofs, compared to a baseline.

==> content/evaluation-results/formulaSizes_imperial.csv <==
1	157.0
2	252.0
3	252.0
4	252.0
5	252.0
6	252.0
7	252.0
8	293.0
9	304.0
10	341.0
11	358.0
12	377.0
13	391.0
14	416.0
15	438.0
16	457.0
17	472.0
18	501.0
19	501.0
20	501.0
21	501.0
22	505.0
23	533.0
24	541.0
25	608.0
26	628.0
27	636.0
28	640.0
29	641.0
30	644.0
31	644.0
32	651.0
33	657.0
34	660.0
35	661.0
36	661.0
37	665.0
38	676.0
39	680.0
40	683.0
41	691.0
42	742.0
43	747.0
44	770.0
45	790.0
46	791.0
47	791.0
48	804.0
49	833.0
50	835.0
51	837.0
52	839.0
53	839.0
54	841.0
55	848.0
56	850.0
57	854.0
58	856.0
59	856.0
60	856.0
61	858.0
62	858.0
63	860.0
64	860.0
65	860.0
66	860.0
67	860.0
68	862.0
69	862.0
70	869.0
71	873.0
72	875.0
73	876.0
74	876.0
75	877.0
76	879.0
77	879.0
78	879.0
79	880.0
80	880.0
81	880.0
82	881.0
83	882.0
84	884.0
85	884.0
86	892.0
87	894.0
88	896.0
89	901.0
90	901.0
91	903.0
92	905.0
93	911.0
94	911.0
95	912.0
96	912.0
97	913.0
98	913.0
99	918.0
100	920.0
101	920.0
102	920.0
103	920.0
104	924.0
105	925.0
106	940.0
107	949.0
108	960.0
109	968.0
110	971.0
111	988.0
112	988.0
113	994.0
114	994.0
115	994.0
116	995.0
117	995.0
118	1002.0
119	1005.0
120	1005.0
121	1015.0
122	1022.0
123	1022.0
124	1024.0
125	1038.0
126	1050.0
127	1054.0
128	1056.0
129	1056.0
130	1058.0
131	1061.0
132	1075.0
133	1078.0
134	1082.0
135	1085.0
136	1097.0
137	1098.0
138	1100.0
139	1102.0
140	1102.0
141	1106.0
142	1106.0
143	1108.0
144	1109.0
145	1110.0
146	1112.0
147	1113.0
148	1113.0
149	1114.0
150	1115.0
151	1118.0
152	1120.0
153	1121.0
154	1121.0
155	1122.0
156	1125.0
157	1126.0
158	1127.0
159	1127.0
160	1129.0
161	1130.0
162	1130.0
163	1130.0
164	1131.0
165	1131.0
166	1132.0
167	1132.0
168	1133.0
169	1133.0
170	1134.0
171	1134.0
172	1134.0
173	1134.0
174	1134.0
175	1137.0
176	1138.0
177	1138.0
178	1142.0
179	1146.0
180	1148.0
181	1150.0
182	1151.0
183	1151.0
184	1155.0
185	1155.0
186	1155.0
187	1155.0
188	1155.0
189	1157.0
190	1159.0
191	1161.0
192	1162.0
193	1166.0
194	1166.0
195	1166.0
196	1166.0
197	1168.0
198	1170.0
199	1174.0
200	1174.0
201	1174.0
202	1174.0
203	1174.0
204	1175.0
205	1175.0
206	1178.0
207	1178.0
208	1178.0
209	1180.0
210	1180.0
211	1182.0
212	1182.0
213	1182.0
214	1183.0
215	1186.0
216	1193.0
217	1194.0
218	1194.0
219	1196.0
220	1196.0
221	1197.0
222	1199.0
223	1199.0
224	1199.0
225	1200.0
226	1202.0
227	1202.0
228	1202.0
229	1203.0
230	1203.0
231	1204.0
232	1207.0
233	1207.0
234	1208.0
235	1209.0
236	1210.0
237	1213.0
238	1215.0
239	1215.0
240	1216.0
241	1217.0
242	1218.0
243	1218.0
244	1220.0
245	1220.0
246	1222.0
247	1223.0
248	1226.0
249	1226.0
250	1227.0
251	1229.0
252	1229.0
253	1230.0
254	1230.0
255	1231.0
256	1231.0
257	1232.0
258	1232.0
259	1233.0
260	1234.0
261	1236.0
262	1236.0
263	1237.0
264	1241.0
265	1243.0
266	1245.0
267	1245.0
268	1246.0
269	1249.0
270	1250.0
271	1250.0
272	1250.0
273	1252.0
274	1252.0
275	1253.0
276	1253.0
277	1253.0
278	1253.0
279	1253.0
280	1254.0
281	1256.0
282	1268.0
283	1270.0
284	1276.0
285	1280.0
286	1280.0
287	1281.0
288	1283.0
289	1285.0
290	1287.0
291	1288.0
292	1292.0
293	1299.0
294	1301.0
295	1302.0
296	1307.0
297	1307.0
298	1311.0
299	1314.0
300	1314.0
301	1318.0
302	1320.0
303	1320.0
304	1320.0
305	1324.0
306	1324.0
307	1332.0
308	1343.0
309	1344.0
310	1347.0
311	1347.0
312	1347.0
313	1348.0
314	1351.0
315	1356.0
316	1360.0
317	1361.0
318	1362.0
319	1364.0
320	1364.0
321	1366.0
322	1368.0
323	1369.0
324	1371.0
325	1373.0
326	1373.0
327	1376.0
328	1377.0
329	1383.0
330	1384.0
331	1388.0
332	1388.0
333	1392.0
334	1392.0
335	1393.0
336	1394.0
337	1394.0
338	1396.0
339	1396.0
340	1396.0
341	1397.0
342	1397.0
343	1400.0
344	1400.0
345	1401.0
346	1404.0
347	1404.0
348	1404.0
349	1408.0
350	1408.0
351	1411.0
352	1412.0
353	1416.0
354	1416.0
355	1420.0
356	1421.0
357	1425.0
358	1425.0
359	1425.0
360	1425.0
361	1429.0
362	1429.0
363	1429.0
364	1429.0
365	1429.0
366	1432.0
367	1433.0
368	1434.0
369	1435.0
370	1435.0
371	1439.0
372	1439.0
373	1440.0
374	1443.0
375	1443.0
376	1444.0
377	1444.0
378	1444.0
379	1444.0
380	1447.0
381	1448.0
382	1448.0
383	1448.0
384	1448.0
385	1448.0
386	1450.0
387	1452.0
388	1452.0
389	1452.0
390	1452.0
391	1454.0
392	1455.0
393	1456.0
394	1458.0
395	1458.0
396	1459.0
397	1459.0
398	1462.0
399	1462.0
400	1464.0
401	1466.0
402	1466.0
403	1468.0
404	1468.0
405	1478.0
406	1484.0
407	1487.0
408	1504.0
409	1508.0
410	1511.0
411	1511.0
412	1511.0
413	1549.0
414	1554.0
415	1558.0
416	1560.0
417	1580.0
418	1598.0
419	1599.0
420	1608.0
421	1612.0
422	1620.0
423	1646.0
424	1665.0
425	1666.0
426	1676.0
427	1690.0
428	1695.0
429	1710.0
430	1716.0
431	1718.0
432	1771.0
433	1771.0
434	1771.0
435	1771.0
436	1782.0
437	1782.0
438	1795.0
439	1797.0
440	1798.0
441	1830.0
442	1866.0
443	1888.0
444	1906.0
445	1932.0
446	1943.0
447	1976.0
448	1982.0
449	1997.0
450	2000.0
451	2004.0
452	2006.0
453	2020.0
454	2023.0
455	2024.0
456	2024.0
457	2024.0
458	2024.0
459	2040.0
460	2041.0
461	2050.0
462	2050.0
463	2051.0
464	2051.0
465	2051.0
466	2052.0
467	2052.0
468	2052.0
469	2055.0
470	2061.0
471	2064.0
472	2068.0
473	2069.0
474	2071.0
475	2071.0
476	2073.0
477	2073.0
478	2074.0
479	2080.0
480	2081.0
481	2087.0
482	2093.0
483	2095.0
484	2098.0
485	2098.0
486	2102.0
487	2104.0
488	2106.0
489	2123.0
490	2127.0
491	2132.0
492	2132.0
493	2133.0
494	2134.0
495	2140.0
496	2153.0
497	2154.0
498	2155.0
499	2156.0
500	2156.0
501	2157.0
502	2157.0
503	2165.0
504	2165.0
505	2170.0
506	2170.0
507	2171.0
508	2171.0
509	2171.0
510	2176.0
511	2177.0
512	2177.0
513	2177.0
514	2177.0
515	2182.0
516	2190.0
517	2194.0
518	2195.0
519	2196.0
520	2197.0
521	2197.0
522	2200.0
523	2200.0
524	2203.0
525	2207.0
526	2208.0
527	2208.0
528	2210.0
529	2211.0
530	2211.0
531	2212.0
532	2213.0
533	2213.0
534	2213.0
535	2214.0
536	2214.0
537	2214.0
538	2215.0
539	2216.0
540	2223.0
541	2225.0
542	2225.0
543	2228.0
544	2230.0
545	2230.0
546	2230.0
547	2233.0
548	2234.0
549	2234.0
550	2235.0
551	2242.0
552	2244.0
553	2245.0
554	2246.0
555	2246.0
556	2251.0
557	2254.0
558	2256.0
559	2265.0
560	2268.0
561	2269.0
562	2270.0
563	2271.0
564	2274.0
565	2275.0
566	2277.0
567	2279.0
568	2280.0
569	2281.0
570	2282.0
571	2283.0
572	2283.0
573	2284.0
574	2285.0
575	2285.0
576	2285.0
577	2288.0
578	2293.0
579	2294.0
580	2296.0
581	2296.0
582	2297.0
583	2298.0
584	2300.0
585	2300.0
586	2300.0
587	2302.0
588	2303.0
589	2303.0
590	2305.0
591	2305.0
592	2305.0
593	2305.0
594	2305.0
595	2308.0
596	2309.0
597	2309.0
598	2310.0
599	2310.0
600	2310.0
601	2311.0
602	2314.0
603	2314.0
604	2314.0
605	2314.0
606	2315.0
607	2315.0
608	2319.0
609	2321.0
610	2322.0
611	2322.0
612	2322.0
613	2326.0
614	2326.0
615	2326.0
616	2327.0
617	2328.0
618	2328.0
619	2330.0
620	2331.0
621	2331.0
622	2342.0
623	2345.0
624	2345.0
625	2350.0
626	2353.0
627	2358.0
628	2360.0
629	2360.0
630	2360.0
631	2363.0
632	2385.0
633	2395.0
634	2407.0
635	2428.0
636	2433.0
637	2474.0
638	2516.0
639	2533.0
640	2536.0
641	2553.0
642	2581.0
643	2610.0
644	2616.0
645	2623.0
646	2628.0
647	2630.0
648	2637.0
649	2654.0
650	2688.0
651	2714.0
652	2723.0
653	2733.0
654	2761.0
655	2763.0
656	2763.0
657	2793.0
658	2803.0
659	2828.0
660	2866.0
661	2866.0
662	2886.0
663	2904.0
664	2906.0
665	2926.0
666	3019.0
667	3025.0
668	3036.0
669	3042.0
670	3062.0
671	3067.0
672	3067.0
673	3116.0
674	3133.0
675	3155.0
676	3226.0
677	3259.0
678	3302.0
679	3384.0
680	3387.0
681	3398.0
682	3603.0
683	3603.0
684	3641.0
685	3641.0
686	3673.0
687	3685.0
688	3780.0
689	3809.0
690	3821.0
691	3826.0
692	3830.0
693	3846.0
694	3886.0
695	3894.0
696	3913.0
697	3946.0
698	3968.0
699	4005.0
700	4008.0
701	4015.0
702	4024.0
703	4026.0
704	4030.0
705	4030.0
706	4031.0
707	4037.0
708	4048.0
709	4053.0
710	4054.0
711	4064.0
712	4064.0
713	4065.0
714	4066.0
715	4069.0
716	4073.0
717	4079.0
718	4079.0
719	4081.0
720	4082.0
721	4083.0
722	4083.0
723	4084.0
724	4086.0
725	4088.0
726	4090.0
727	4093.0
728	4094.0
729	4095.0
730	4096.0
731	4096.0
732	4097.0
733	4097.0
734	4097.0
735	4099.0
736	4100.0
737	4103.0
738	4104.0
739	4107.0
740	4110.0
741	4112.0
742	4115.0
743	4115.0
744	4119.0
745	4119.0
746	4119.0
747	4121.0
748	4121.0
749	4122.0
750	4122.0
751	4122.0
752	4123.0
753	4125.0
754	4125.0
755	4125.0
756	4127.0
757	4127.0
758	4129.0
759	4131.0
760	4132.0
761	4132.0
762	4141.0
763	4143.0
764	4146.0
765	4150.0
766	4150.0
767	4151.0
768	4152.0
769	4153.0
770	4153.0
771	4154.0
772	4154.0
773	4164.0
774	4173.0
775	4174.0
776	4174.0
777	4174.0
778	4183.0
779	4188.0
780	4188.0
781	4188.0
782	4190.0
783	4191.0
784	4194.0
785	4218.0
786	4240.0
787	4285.0
788	4290.0
789	4303.0
790	4325.0
791	4339.0
792	4391.0
793	4465.0
794	4504.0
795	4580.0
796	4634.0
797	4727.0
798	4786.0
799	4787.0
800	4796.0
801	4804.0
802	4836.0
803	4919.0
804	5160.0
805	5329.0
806	5351.0
807	5366.0
808	5443.0
809	5457.0
810	5520.0
811	5601.0
812	5601.0
813	5639.0
814	5653.0
815	5682.0
816	5977.0
817	5996.0
818	6031.0
819	6113.0
820	6127.0
821	6161.0
822	6294.0
823	6364.0
824	6385.0
825	6397.0
826	6430.0
827	6435.0
828	6554.0
829	6567.0
830	6586.0
831	6633.0
832	6672.0
833	6708.0
834	6708.0
835	6712.0
836	6737.0
837	6756.0
838	6759.0
839	6892.0
840	6909.0
841	7072.0
842	7179.0
843	7248.0
844	7261.0
845	7374.0
846	7377.0
847	7385.0
848	7450.0
849	7490.0
850	7564.0
851	7611.0
852	7673.0
853	7703.0
854	7841.0
855	7920.0
856	8033.0
857	8058.0
858	8062.0
859	8127.0
860	8353.0
861	8379.0
862	8379.0
863	8421.0
864	8515.0
865	8546.0
866	8787.0
867	8848.0
868	8850.0
869	8915.0
870	9139.0
871	9278.0
872	9285.0
873	9401.0
874	9448.0
875	9601.0
876	10062.0
877	10268.0
878	10886.0
879	11107.0
880	11226.0
881	11396.0
882	11625.0
883	11670.0
884	11707.0
885	11728.0
886	12266.0
887	12408.0
888	12542.0
889	12712.0
890	12865.0
891	13008.0
892	13008.0
893	13148.0
894	13150.0
895	13727.0
896	13748.0
897	14233.0
898	14286.0
899	14434.0
900	15222.0
901	15335.0
902	15361.0
903	16002.0
904	16068.0
905	16155.0
906	16268.0
907	16360.0
908	16590.0
909	16868.0
910	17021.0
911	17533.0
912	17565.0
913	17675.0
914	17913.0
915	18100.0
916	18250.0
917	18256.0
918	18344.0
919	18625.0
920	18748.0
921	18798.0
922	18809.0
923	19579.0
924	20523.0
925	20529.0
926	20871.0
927	21229.0
928	21229.0
929	21262.0
930	21639.0
931	22182.0
932	22270.0
933	22592.0
934	23123.0
935	23610.0
936	23637.0
937	23809.0
938	23950.0
939	24204.0
940	24614.0
941	24715.0
942	27973.0
943	28207.0
944	28465.0
945	30441.0
946	30673.0
947	30757.0
948	30757.0
949	31824.0
950	32004.0
951	32019.0
952	32019.0
953	32019.0
954	32019.0
955	32019.0
956	32019.0
957	32019.0
958	32019.0
959	32019.0
960	32019.0
961	32019.0
962	32019.0
963	32414.0
964	33823.0
965	34810.0
966	34997.0
967	35396.0
968	35636.0
969	37187.0
970	37662.0
971	37868.0
972	38096.0
973	38474.0
974	38548.0
975	38723.0
976	38723.0
977	39979.0
978	40068.0
979	41158.0
980	42321.0
981	43023.0
982	43118.0
983	43861.0
984	44162.0
985	46495.0
986	46795.0
987	48556.0
988	49024.0
989	51213.0
990	52036.0
991	52218.0
992	53180.0
993	53187.0
994	53514.0
995	53814.0
996	54338.0
997	55031.0
998	55306.0
999	55338.0
1000	55403.0
1001	56676.0
1002	57105.0
1003	57434.0
1004	58147.0
1005	58989.0
1006	60305.0
1007	60764.0
1008	60766.0
1009	61992.0
1010	62019.0
1011	62533.0
1012	63795.0
1013	64182.0
1014	64751.0
1015	64841.0
1016	65539.0
1017	66669.0
1018	67530.0
1019	67871.0
1020	68590.0
1021	68913.0
1022	72643.0
1023	72891.0
1024	73098.0
1025	75062.0
1026	76361.0
1027	77663.0
1028	78770.0
1029	78970.0
1030	79868.0
1031	80905.0
1032	82575.0
1033	83363.0
1034	84466.0
1035	86285.0
1036	87072.0
1037	87727.0
1038	87758.0
1039	88070.0
1040	88720.0
1041	90829.0
1042	92147.0
1043	92390.0
1044	96462.0
1045	97521.0
1046	98857.0
1047	100905.0
1048	101423.0
1049	105807.0
1050	106906.0
1051	107192.0
1052	112133.0
1053	113183.0
1054	113550.0
1055	118678.0
1056	123375.0
1057	127102.0
1058	129431.0
1059	130122.0
1060	140370.0
1061	142003.0
1062	142003.0
1063	146228.0
1064	155397.0
1065	167685.0
1066	190887.0
1067	191310.0
1068	195520.0
1069	197783.0
1070	210995.0
1071	221954.0
1072	252831.0
1073	261189.0
1074	261694.0
1075	273280.0
1076	273280.0
1077	273284.0
1078	273284.0
1079	290911.0
1080	301510.0
1081	308864.0
1082	316258.0
1083	341361.0
1084	406693.0
1085	423112.0
1086	444162.0
1087	454516.0
1088	481302.0
1089	491663.0
1090	499289.0
1091	504815.0
1092	504815.0
1093	604338.0
1094	624205.0
1095	690648.0
1096	705783.0
1097	715923.0
1098	797721.0
1099	945680.0
1100	1242997.0
1101	1271889.0
1102	1443186.0
1103	1872089.0
1104	1905541.0
1105	1905541.0
1106	2902688.0
1107	2902819.0
1108	3218909.0
1109	3219036.0


==> content/evaluation-results/formulaSizes_modularFocus.csv <==
1	141.0
2	223.0
3	252.0
4	252.0
5	252.0
6	252.0
7	252.0
8	252.0
9	258.0
10	273.0
11	279.0
12	318.0
13	319.0
14	320.0
15	323.0
16	378.0
17	421.0
18	421.0
19	421.0
20	421.0
21	422.0
22	439.0
23	443.0
24	460.0
25	464.0
26	480.0
27	484.0
28	488.0
29	488.0
30	493.0
31	493.0
32	494.0
33	506.0
34	513.0
35	535.0
36	544.0
37	561.0
38	569.0
39	570.0
40	573.0
41	578.0
42	594.0
43	610.0
44	621.0
45	625.0
46	627.0
47	629.0
48	629.0
49	631.0
50	633.0
51	635.0
52	636.0
53	636.0
54	637.0
55	637.0
56	637.0
57	639.0
58	639.0
59	641.0
60	641.0
61	641.0
62	641.0
63	641.0
64	643.0
65	643.0
66	645.0
67	647.0
68	649.0
69	649.0
70	651.0
71	653.0
72	653.0
73	653.0
74	655.0
75	659.0
76	660.0
77	661.0
78	671.0
79	673.0
80	673.0
81	673.0
82	686.0
83	703.0
84	706.0
85	706.0
86	715.0
87	715.0
88	720.0
89	720.0
90	721.0
91	724.0
92	724.0
93	724.0
94	726.0
95	728.0
96	728.0
97	728.0
98	732.0
99	734.0
100	735.0
101	736.0
102	738.0
103	738.0
104	738.0
105	742.0
106	747.0
107	748.0
108	750.0
109	750.0
110	750.0
111	750.0
112	750.0
113	753.0
114	754.0
115	755.0
116	756.0
117	759.0
118	762.0
119	764.0
120	766.0
121	766.0
122	769.0
123	770.0
124	772.0
125	772.0
126	776.0
127	782.0
128	784.0
129	786.0
130	790.0
131	790.0
132	796.0
133	801.0
134	801.0
135	802.0
136	802.0
137	808.0
138	809.0
139	809.0
140	810.0
141	810.0
142	818.0
143	818.0
144	820.0
145	822.0
146	822.0
147	822.0
148	823.0
149	824.0
150	824.0
151	825.0
152	825.0
153	827.0
154	828.0
155	829.0
156	831.0
157	832.0
158	832.0
159	836.0
160	836.0
161	836.0
162	836.0
163	837.0
164	838.0
165	838.0
166	838.0
167	839.0
168	839.0
169	841.0
170	841.0
171	844.0
172	844.0
173	845.0
174	847.0
175	848.0
176	849.0
177	850.0
178	851.0
179	852.0
180	852.0
181	852.0
182	852.0
183	855.0
184	858.0
185	859.0
186	860.0
187	861.0
188	861.0
189	861.0
190	861.0
191	864.0
192	865.0
193	870.0
194	870.0
195	870.0
196	874.0
197	879.0
198	879.0
199	881.0
200	881.0
201	883.0
202	885.0
203	887.0
204	889.0
205	889.0
206	891.0
207	891.0
208	894.0
209	895.0
210	895.0
211	897.0
212	899.0
213	900.0
214	901.0
215	901.0
216	901.0
217	903.0
218	905.0
219	907.0
220	909.0
221	911.0
222	911.0
223	911.0
224	912.0
225	913.0
226	913.0
227	913.0
228	914.0
229	914.0
230	915.0
231	915.0
232	915.0
233	915.0
234	915.0
235	915.0
236	917.0
237	919.0
238	919.0
239	920.0
240	925.0
241	925.0
242	929.0
243	929.0
244	929.0
245	933.0
246	933.0
247	935.0
248	936.0
249	936.0
250	936.0
251	937.0
252	940.0
253	941.0
254	941.0
255	941.0
256	945.0
257	945.0
258	946.0
259	947.0
260	949.0
261	949.0
262	954.0
263	957.0
264	959.0
265	959.0
266	959.0
267	961.0
268	963.0
269	963.0
270	963.0
271	963.0
272	967.0
273	967.0
274	971.0
275	971.0
276	971.0
277	975.0
278	977.0
279	978.0
280	978.0
281	980.0
282	983.0
283	983.0
284	983.0
285	987.0
286	989.0
287	991.0
288	997.0
289	1001.0
290	1005.0
291	1005.0
292	1007.0
293	1007.0
294	1008.0
295	1012.0
296	1013.0
297	1019.0
298	1020.0
299	1021.0
300	1022.0
301	1026.0
302	1026.0
303	1030.0
304	1031.0
305	1033.0
306	1033.0
307	1034.0
308	1038.0
309	1042.0
310	1057.0
311	1061.0
312	1061.0
313	1062.0
314	1064.0
315	1066.0
316	1068.0
317	1068.0
318	1069.0
319	1070.0
320	1070.0
321	1070.0
322	1070.0
323	1072.0
324	1073.0
325	1080.0
326	1084.0
327	1085.0
328	1087.0
329	1088.0
330	1088.0
331	1092.0
332	1092.0
333	1094.0
334	1095.0
335	1095.0
336	1096.0
337	1098.0
338	1099.0
339	1100.0
340	1101.0
341	1101.0
342	1104.0
343	1105.0
344	1108.0
345	1108.0
346	1112.0
347	1115.0
348	1118.0
349	1120.0
350	1122.0
351	1122.0
352	1122.0
353	1123.0
354	1124.0
355	1126.0
356	1126.0
357	1128.0
358	1128.0
359	1128.0
360	1129.0
361	1130.0
362	1132.0
363	1134.0
364	1136.0
365	1136.0
366	1136.0
367	1136.0
368	1136.0
369	1140.0
370	1140.0
371	1140.0
372	1140.0
373	1140.0
374	1143.0
375	1143.0
376	1144.0
377	1144.0
378	1145.0
379	1146.0
380	1146.0
381	1148.0
382	1148.0
383	1148.0
384	1148.0
385	1150.0
386	1150.0
387	1150.0
388	1152.0
389	1152.0
390	1152.0
391	1152.0
392	1152.0
393	1154.0
394	1154.0
395	1156.0
396	1156.0
397	1156.0
398	1156.0
399	1158.0
400	1159.0
401	1160.0
402	1162.0
403	1162.0
404	1162.0
405	1166.0
406	1166.0
407	1167.0
408	1168.0
409	1170.0
410	1170.0
411	1172.0
412	1173.0
413	1175.0
414	1177.0
415	1177.0
416	1181.0
417	1184.0
418	1185.0
419	1187.0
420	1190.0
421	1191.0
422	1196.0
423	1201.0
424	1205.0
425	1211.0
426	1216.0
427	1217.0
428	1219.0
429	1221.0
430	1234.0
431	1236.0
432	1240.0
433	1243.0
434	1246.0
435	1247.0
436	1247.0
437	1262.0
438	1270.0
439	1271.0
440	1286.0
441	1286.0
442	1289.0
443	1290.0
444	1292.0
445	1295.0
446	1299.0
447	1307.0
448	1311.0
449	1312.0
450	1323.0
451	1347.0
452	1367.0
453	1385.0
454	1389.0
455	1404.0
456	1405.0
457	1410.0
458	1447.0
459	1449.0
460	1453.0
461	1458.0
462	1467.0
463	1468.0
464	1468.0
465	1471.0
466	1472.0
467	1474.0
468	1482.0
469	1486.0
470	1491.0
471	1491.0
472	1493.0
473	1495.0
474	1495.0
475	1495.0
476	1495.0
477	1496.0
478	1497.0
479	1497.0
480	1498.0
481	1498.0
482	1502.0
483	1505.0
484	1506.0
485	1506.0
486	1506.0
487	1511.0
488	1511.0
489	1516.0
490	1518.0
491	1522.0
492	1523.0
493	1523.0
494	1523.0
495	1523.0
496	1524.0
497	1528.0
498	1528.0
499	1530.0
500	1533.0
501	1534.0
502	1537.0
503	1538.0
504	1541.0
505	1542.0
506	1545.0
507	1545.0
508	1545.0
509	1546.0
510	1547.0
511	1549.0
512	1549.0
513	1549.0
514	1551.0
515	1552.0
516	1552.0
517	1553.0
518	1554.0
519	1554.0
520	1555.0
521	1556.0
522	1556.0
523	1557.0
524	1557.0
525	1557.0
526	1558.0
527	1559.0
528	1561.0
529	1561.0
530	1569.0
531	1570.0
532	1573.0
533	1574.0
534	1575.0
535	1575.0
536	1576.0
537	1576.0
538	1576.0
539	1576.0
540	1578.0
541	1578.0
542	1578.0
543	1578.0
544	1579.0
545	1580.0
546	1580.0
547	1581.0
548	1581.0
549	1581.0
550	1583.0
551	1584.0
552	1585.0
553	1585.0
554	1585.0
555	1585.0
556	1586.0
557	1586.0
558	1587.0
559	1589.0
560	1589.0
561	1592.0
562	1592.0
563	1594.0
564	1595.0
565	1598.0
566	1598.0
567	1598.0
568	1598.0
569	1600.0
570	1600.0
571	1600.0
572	1602.0
573	1602.0
574	1603.0
575	1603.0
576	1604.0
577	1605.0
578	1605.0
579	1605.0
580	1605.0
581	1606.0
582	1606.0
583	1607.0
584	1607.0
585	1607.0
586	1607.0
587	1608.0
588	1609.0
589	1609.0
590	1609.0
591	1609.0
592	1611.0
593	1611.0
594	1611.0
595	1611.0
596	1611.0
597	1611.0
598	1612.0
599	1612.0
600	1613.0
601	1613.0
602	1613.0
603	1613.0
604	1613.0
605	1616.0
606	1618.0
607	1627.0
608	1627.0
609	1630.0
610	1631.0
611	1632.0
612	1633.0
613	1633.0
614	1633.0
615	1635.0
616	1638.0
617	1638.0
618	1640.0
619	1640.0
620	1640.0
621	1641.0
622	1642.0
623	1642.0
624	1643.0
625	1643.0
626	1647.0
627	1649.0
628	1649.0
629	1651.0
630	1654.0
631	1657.0
632	1659.0
633	1660.0
634	1663.0
635	1668.0
636	1673.0
637	1677.0
638	1683.0
639	1683.0
640	1697.0
641	1698.0
642	1705.0
643	1705.0
644	1708.0
645	1708.0
646	1722.0
647	1729.0
648	1735.0
649	1747.0
650	1787.0
651	1788.0
652	1796.0
653	1796.0
654	1809.0
655	1854.0
656	1860.0
657	1866.0
658	1870.0
659	1895.0
660	1901.0
661	1916.0
662	1919.0
663	1919.0
664	1946.0
665	1959.0
666	1979.0
667	1985.0
668	1995.0
669	2026.0
670	2039.0
671	2064.0
672	2066.0
673	2076.0
674	2098.0
675	2108.0
676	2108.0
677	2149.0
678	2164.0
679	2270.0
680	2277.0
681	2325.0
682	2339.0
683	2399.0
684	2420.0
685	2459.0
686	2486.0
687	2486.0
688	2492.0
689	2496.0
690	2529.0
691	2545.0
692	2561.0
693	2564.0
694	2606.0
695	2609.0
696	2621.0
697	2670.0
698	2686.0
699	2767.0
700	2784.0
701	2874.0
702	2934.0
703	2936.0
704	2945.0
705	2945.0
706	2957.0
707	2959.0
708	2962.0
709	2974.0
710	2975.0
711	3034.0
712	3043.0
713	3047.0
714	3062.0
715	3075.0
716	3082.0
717	3084.0
718	3084.0
719	3090.0
720	3090.0
721	3092.0
722	3094.0
723	3095.0
724	3096.0
725	3097.0
726	3098.0
727	3100.0
728	3103.0
729	3105.0
730	3111.0
731	3113.0
732	3113.0
733	3113.0
734	3114.0
735	3116.0
736	3122.0
737	3123.0
738	3125.0
739	3130.0
740	3131.0
741	3132.0
742	3134.0
743	3134.0
744	3138.0
745	3140.0
746	3142.0
747	3144.0
748	3149.0
749	3156.0
750	3156.0
751	3156.0
752	3156.0
753	3157.0
754	3157.0
755	3157.0
756	3161.0
757	3161.0
758	3161.0
759	3162.0
760	3164.0
761	3164.0
762	3165.0
763	3167.0
764	3171.0
765	3172.0
766	3172.0
767	3172.0
768	3174.0
769	3176.0
770	3180.0
771	3180.0
772	3180.0
773	3180.0
774	3181.0
775	3184.0
776	3185.0
777	3185.0
778	3186.0
779	3186.0
780	3188.0
781	3188.0
782	3188.0
783	3189.0
784	3189.0
785	3189.0
786	3190.0
787	3191.0
788	3191.0
789	3191.0
790	3193.0
791	3193.0
792	3193.0
793	3193.0
794	3194.0
795	3195.0
796	3197.0
797	3199.0
798	3200.0
799	3203.0
800	3214.0
801	3238.0
802	3251.0
803	3253.0
804	3295.0
805	3382.0
806	3407.0
807	3466.0
808	3632.0
809	3782.0
810	3843.0
811	3862.0
812	3868.0
813	3946.0
814	3980.0
815	3988.0
816	3992.0
817	4011.0
818	4050.0
819	4050.0
820	4092.0
821	4168.0
822	4212.0
823	4235.0
824	4285.0
825	4315.0
826	4325.0
827	4349.0
828	4376.0
829	4417.0
830	4483.0
831	4505.0
832	4519.0
833	4528.0
834	4567.0
835	4581.0
836	4614.0
837	4639.0
838	4674.0
839	4686.0
840	4779.0
841	4782.0
842	4883.0
843	4949.0
844	4995.0
845	5036.0
846	5043.0
847	5052.0
848	5085.0
849	5325.0
850	5325.0
851	5351.0
852	5366.0
853	5374.0
854	5374.0
855	5412.0
856	5489.0
857	5503.0
858	5615.0
859	5691.0
860	5792.0
861	5802.0
862	5878.0
863	5946.0
864	5951.0
865	6008.0
866	6213.0
867	6322.0
868	6327.0
869	6696.0
870	6729.0
871	6977.0
872	7089.0
873	7183.0
874	7221.0
875	7265.0
876	7531.0
877	7544.0
878	7694.0
879	7896.0
880	8123.0
881	8253.0
882	8399.0
883	8420.0
884	8486.0
885	8849.0
886	8941.0
887	8942.0
888	9106.0
889	9153.0
890	9191.0
891	9263.0
892	9509.0
893	9516.0
894	9605.0
895	9878.0
896	10041.0
897	10189.0
898	10297.0
899	10441.0
900	10441.0
901	10581.0
902	10666.0
903	10949.0
904	11108.0
905	11549.0
906	11720.0
907	11849.0
908	11864.0
909	11987.0
910	12331.0
911	12756.0
912	12804.0
913	12893.0
914	12902.0
915	13102.0
916	13115.0
917	13474.0
918	13513.0
919	13533.0
920	13797.0
921	13964.0
922	14070.0
923	14273.0
924	14909.0
925	15016.0
926	15099.0
927	15258.0
928	15318.0
929	15489.0
930	15489.0
931	15510.0
932	15816.0
933	16208.0
934	16448.0
935	16576.0
936	16643.0
937	16820.0
938	17165.0
939	17888.0
940	18431.0
941	18598.0
942	18998.0
943	19368.0
944	20493.0
945	21482.0
946	21815.0
947	22521.0
948	22974.0
949	22974.0
950	22974.0
951	22974.0
952	22974.0
953	22974.0
954	22974.0
955	22974.0
956	22974.0
957	22974.0
958	22974.0
959	22974.0
960	23575.0
961	24458.0
962	24458.0
963	26451.0
964	26801.0
965	26801.0
966	27056.0
967	27790.0
968	28094.0
969	28199.0
970	28591.0
971	28802.0
972	29423.0
973	29476.0
974	30016.0
975	30442.0
976	30628.0
977	30661.0
978	30845.0
979	31306.0
980	33017.0
981	33070.0
982	33371.0
983	34313.0
984	34709.0
985	35931.0
986	36602.0
987	37649.0
988	38056.0
989	38484.0
990	38566.0
991	38819.0
992	39195.0
993	39865.0
994	40294.0
995	40534.0
996	40828.0
997	42162.0
998	42168.0
999	42603.0
1000	42705.0
1001	43234.0
1002	43648.0
1003	43936.0
1004	44260.0
1005	45331.0
1006	45406.0
1007	45567.0
1008	45947.0
1009	46356.0
1010	46366.0
1011	46531.0
1012	47169.0
1013	47214.0
1014	47224.0
1015	47771.0
1016	48093.0
1017	48426.0
1018	48987.0
1019	49898.0
1020	50414.0
1021	51772.0
1022	54925.0
1023	55051.0
1024	55253.0
1025	55428.0
1026	56066.0
1027	57467.0
1028	57726.0
1029	59620.0
1030	61018.0
1031	61044.0
1032	61998.0
1033	62137.0
1034	63270.0
1035	63635.0
1036	64029.0
1037	64159.0
1038	64471.0
1039	65411.0
1040	66180.0
1041	66486.0
1042	66759.0
1043	72115.0
1044	72556.0
1045	73686.0
1046	74215.0
1047	75954.0
1048	76407.0
1049	80514.0
1050	81023.0
1051	82920.0
1052	83440.0
1053	87513.0
1054	87700.0
1055	88379.0
1056	91472.0
1057	92214.0
1058	99868.0
1059	103129.0
1060	103598.0
1061	103598.0
1062	109313.0
1063	110261.0
1064	116837.0
1065	123307.0
1066	124960.0
1067	131826.0
1068	159845.0
1069	164417.0
1070	183857.0
1071	188017.0
1072	210642.0
1073	210642.0
1074	210644.0
1075	210644.0
1076	215963.0
1077	222986.0
1078	234956.0
1079	237629.0
1080	240705.0
1081	241520.0
1082	251432.0
1083	278397.0
1084	327405.0
1085	333476.0
1086	355506.0
1087	375899.0
1088	375899.0
1089	416718.0
1090	416999.0
1091	437572.0
1092	447974.0
1093	457094.0
1094	466290.0
1095	525807.0
1096	649964.0
1097	670739.0
1098	689903.0
1099	699774.0
1100	907518.0
1101	999432.0
1102	1078775.0
1103	1374724.0
1104	1433237.0
1105	1433237.0
1106	2171706.0
1107	2171886.0
1108	2396901.0
1109	2397133.0


==> content/evaluation-results/formulaSizes_naive.csv <==
1	1979.0
2	2932.0
3	4602.0
4	5024.0
5	5456.0
6	5614.0
7	6912.0
8	7266.0
9	7714.0
10	8082.0
11	8119.0
12	8142.0
13	8252.0
14	8327.0
15	8760.0
16	8849.0
17	8912.0
18	8912.0
19	9186.0
20	9204.0
21	9563.0
22	9622.0
23	9789.0
24	9969.0
25	10001.0
26	10204.0
27	10307.0
28	10450.0
29	10494.0
30	10524.0
31	10551.0
32	10599.0
33	10718.0
34	10954.0
35	11287.0
36	11371.0
37	11682.0
38	11682.0
39	11682.0
40	11682.0
41	11777.0
42	11783.0
43	11971.0
44	12172.0
45	12198.0
46	12408.0
47	12513.0
48	12513.0
49	12900.0
50	13215.0
51	13882.0
52	13962.0
53	13988.0
54	14266.0
55	14296.0
56	14356.0
57	14417.0
58	14513.0
59	14528.0
60	14552.0
61	14624.0
62	14695.0
63	14809.0
64	14845.0
65	14908.0
66	14928.0
67	14928.0
68	15013.0
69	15138.0
70	15285.0
71	15372.0
72	15404.0
73	15408.0
74	15408.0
75	15408.0
76	15408.0
77	15577.0
78	15677.0
79	15682.0
80	15757.0
81	15962.0
82	16002.0
83	16101.0
84	16249.0
85	16390.0
86	16525.0
87	16577.0
88	16841.0
89	17002.0
90	17189.0
91	17211.0
92	17298.0
93	17315.0
94	17430.0
95	18214.0
96	18365.0
97	18365.0
98	18365.0
99	18365.0
100	18365.0
101	18365.0
102	18443.0
103	18928.0
104	18935.0
105	18992.0
106	19042.0
107	19082.0
108	19082.0
109	19185.0
110	19428.0
111	19474.0
112	19777.0
113	19844.0
114	19910.0
115	20052.0
116	20089.0
117	20178.0
118	20180.0
119	20245.0
120	20251.0
121	20284.0
122	20359.0
123	20364.0
124	20406.0
125	20559.0
126	20684.0
127	20685.0
128	20871.0
129	20871.0
130	21584.0
131	21617.0
132	21659.0
133	21929.0
134	21930.0
135	21941.0
136	22045.0
137	22159.0
138	22290.0
139	22865.0
140	23004.0
141	23176.0
142	23748.0
143	23748.0
144	24085.0
145	24323.0
146	24364.0
147	24459.0
148	24459.0
149	24697.0
150	24716.0
151	24763.0
152	24822.0
153	25299.0
154	25299.0
155	25323.0
156	25329.0
157	25329.0
158	25396.0
159	25659.0
160	25659.0
161	25887.0
162	26030.0
163	26031.0
164	26031.0
165	26031.0
166	26315.0
167	26403.0
168	26407.0
169	26407.0
170	26505.0
171	26601.0
172	26826.0
173	26869.0
174	27099.0
175	27253.0
176	27272.0
177	27274.0
178	27392.0
179	27398.0
180	27477.0
181	27622.0
182	27828.0
183	27828.0
184	27828.0
185	27828.0
186	27891.0
187	28112.0
188	28212.0
189	28212.0
190	28628.0
191	29253.0
192	29253.0
193	29253.0
194	29317.0
195	29641.0
196	29641.0
197	29641.0
198	29641.0
199	29800.0
200	30033.0
201	30033.0
202	30192.0
203	30192.0
204	30192.0
205	30192.0
206	30262.0
207	30472.0
208	31037.0
209	31183.0
210	31363.0
211	31363.0
212	31363.0
213	31363.0
214	31759.0
215	31882.0
216	32026.0
217	32188.0
218	32188.0
219	32289.0
220	32602.0
221	33035.0
222	33142.0
223	33258.0
224	33388.0
225	33391.0
226	33411.0
227	33411.0
228	33411.0
229	33633.0
230	34097.0
231	34103.0
232	34301.0
233	34301.0
234	34348.0
235	34807.0
236	35017.0
237	35017.0
238	35246.0
239	35246.0
240	35862.0
241	36373.0
242	36672.0
243	36752.0
244	36788.0
245	37271.0
246	38833.0
247	38923.0
248	39285.0
249	39800.0
250	39800.0
251	40208.0
252	40436.0
253	40961.0
254	41095.0
255	41318.0
256	41417.0
257	41514.0
258	41552.0
259	41667.0
260	41791.0
261	41869.0
262	42004.0
263	42352.0
264	42706.0
265	43582.0
266	44109.0
267	44641.0
268	44715.0
269	45507.0
270	45791.0
271	45857.0
272	45915.0
273	45915.0
274	46376.0
275	47189.0
276	47234.0
277	47889.0
278	48747.0
279	49075.0
280	49252.0
281	49438.0
282	50416.0
283	50980.0
284	51508.0
285	51552.0
286	52398.0
287	52666.0
288	52921.0
289	53065.0
290	53227.0
291	53547.0
292	54016.0
293	54628.0
294	54982.0
295	55059.0
296	56285.0
297	56285.0
298	56555.0
299	56865.0
300	56971.0
301	57093.0
302	57375.0
303	58177.0
304	58306.0
305	58463.0
306	58890.0
307	59410.0
308	59435.0
309	59464.0
310	60067.0
311	60349.0
312	60764.0
313	61214.0
314	61235.0
315	61348.0
316	61490.0
317	62595.0
318	62797.0
319	62865.0
320	63069.0
321	63070.0
322	63195.0
323	63691.0
324	63951.0
325	64412.0
326	65050.0
327	65489.0
328	66003.0
329	66003.0
330	66782.0
331	66982.0
332	66982.0
333	66982.0
334	67882.0
335	67969.0
336	67969.0
337	68564.0
338	68859.0
339	69528.0
340	69826.0
341	69859.0
342	70359.0
343	70359.0
344	70589.0
345	70883.0
346	71162.0
347	71364.0
348	71702.0
349	72128.0
350	72748.0
351	72761.0
352	73071.0
353	73305.0
354	73384.0
355	73384.0
356	73480.0
357	73480.0
358	73618.0
359	74403.0
360	75086.0
361	75279.0
362	75279.0
363	75607.0
364	75721.0
365	75991.0
366	78228.0
367	78229.0
368	78457.0
369	79984.0
370	81475.0
371	81623.0
372	81910.0
373	82238.0
374	84168.0
375	84320.0
376	85261.0
377	86499.0
378	86698.0
379	86837.0
380	87115.0
381	87374.0
382	87383.0
383	88046.0
384	88046.0
385	88407.0
386	88407.0
387	91646.0
388	92418.0
389	92418.0
390	92496.0
391	92783.0
392	93676.0
393	93676.0
394	94563.0
395	95380.0
396	96277.0
397	96872.0
398	97102.0
399	100454.0
400	101903.0
401	102275.0
402	102657.0
403	102725.0
404	102994.0
405	103043.0
406	104591.0
407	104737.0
408	106677.0
409	107502.0
410	108606.0
411	108777.0
412	109233.0
413	109233.0
414	109349.0
415	109513.0
416	109763.0
417	110217.0
418	110585.0
419	111797.0
420	112765.0
421	113568.0
422	113958.0
423	114644.0
424	115030.0
425	115030.0
426	115030.0
427	115420.0
428	115420.0
429	115420.0
430	115420.0
431	115420.0
432	115420.0
433	115814.0
434	115814.0
435	117199.0
436	117570.0
437	118668.0
438	118901.0
439	118919.0
440	119281.0
441	119618.0
442	119902.0
443	119940.0
444	119940.0
445	119940.0
446	119940.0
447	120137.0
448	120137.0
449	120137.0
450	120137.0
451	122005.0
452	122204.0
453	122204.0
454	122471.0
455	122662.0
456	122662.0
457	122662.0
458	122662.0
459	122662.0
460	122662.0
461	122662.0
462	123124.0
463	123124.0
464	123124.0
465	123124.0
466	123124.0
467	123124.0
468	123124.0
469	123124.0
470	123377.0
471	123590.0
472	123590.0
473	125854.0
474	125854.0
475	127294.0
476	127443.0
477	127443.0
478	127457.0
479	127837.0
480	127837.0
481	127837.0
482	127837.0
483	127989.0
484	128235.0
485	129090.0
486	130662.0
487	130662.0
488	131200.0
489	131200.0
490	131543.0
491	131543.0
492	131543.0
493	131803.0
494	132085.0
495	132085.0
496	132124.0
497	132124.0
498	132430.0
499	132662.0
500	132662.0
501	132662.0
502	132662.0
503	132662.0
504	132662.0
505	132662.0
506	132662.0
507	132662.0
508	132662.0
509	132662.0
510	132870.0
511	133204.0
512	133204.0
513	133204.0
514	133204.0
515	133204.0
516	133204.0
517	133489.0
518	133873.0
519	133873.0
520	134116.0
521	134116.0
522	134417.0
523	134504.0
524	134504.0
525	134504.0
526	134504.0
527	134751.0
528	134751.0
529	135147.0
530	135147.0
531	135240.0
532	135240.0
533	135240.0
534	135613.0
535	135613.0
536	135613.0
537	135710.0
538	135710.0
539	135710.0
540	135710.0
541	135710.0
542	136083.0
543	136184.0
544	136184.0
545	136184.0
546	136667.0
547	136817.0
548	138800.0
549	140253.0
550	141322.0
551	141720.0
552	142437.0
553	142437.0
554	143614.0
555	144685.0
556	144685.0
557	144685.0
558	145227.0
559	145227.0
560	147737.0
561	147834.0
562	147834.0
563	148109.0
564	148109.0
565	148125.0
566	148312.0
567	148312.0
568	148312.0
569	148312.0
570	148312.0
571	148370.0
572	148681.0
573	148730.0
574	148730.0
575	148762.0
576	148762.0
577	148762.0
578	148794.0
579	148794.0
580	148794.0
581	149011.0
582	149098.0
583	149568.0
584	150105.0
585	150105.0
586	150587.0
587	150587.0
588	152612.0
589	152766.0
590	152848.0
591	152848.0
592	153190.0
593	153381.0
594	154502.0
595	155587.0
596	156866.0
597	157272.0
598	158297.0
599	160402.0
600	160666.0
601	160706.0
602	164067.0
603	164130.0
604	164314.0
605	164516.0
606	164516.0
607	164516.0
608	164588.0
609	164588.0
610	164630.0
611	165006.0
612	165006.0
613	165078.0
614	165078.0
615	165264.0
616	166722.0
617	166722.0
618	168239.0
619	168641.0
620	170075.0
621	173983.0
622	175946.0
623	176622.0
624	177787.0
625	179134.0
626	179792.0
627	180062.0
628	180062.0
629	180062.0
630	180560.0
631	180560.0
632	180810.0
633	181221.0
634	182173.0
635	182426.0
636	182873.0
637	182873.0
638	183878.0
639	185012.0
640	186083.0
641	186127.0
642	187710.0
643	188381.0
644	188879.0
645	190392.0
646	190482.0
647	191516.0
648	192511.0
649	192511.0
650	192511.0
651	192967.0
652	192967.0
653	193690.0
654	193690.0
655	193690.0
656	193734.0
657	193734.0
658	194255.0
659	194877.0
660	195179.0
661	196439.0
662	197080.0
663	197080.0
664	197548.0
665	200835.0
666	200835.0
667	201964.0
668	202428.0
669	203196.0
670	203207.0
671	203653.0
672	204363.0
673	208551.0
674	208551.0
675	209272.0
676	209310.0
677	209337.0
678	209571.0
679	209748.0
680	209748.0
681	209748.0
682	210310.0
683	210310.0
684	210953.0
685	211816.0
686	212130.0
687	212339.0
688	212603.0
689	213149.0
690	213849.0
691	213859.0
692	213890.0
693	214471.0
694	217204.0
695	217356.0
696	217551.0
697	218640.0
698	218706.0
699	219159.0
700	219921.0
701	219933.0
702	220288.0
703	221833.0
704	222190.0
705	222190.0
706	223863.0
707	224159.0
708	225370.0
709	225370.0
710	225370.0
711	225539.0
712	225676.0
713	225847.0
714	225847.0
715	225847.0
716	225847.0
717	225847.0
718	225847.0
719	225847.0
720	225847.0
721	225847.0
722	225847.0
723	225847.0
724	225847.0
725	226589.0
726	227001.0
727	227863.0
728	228331.0
729	228867.0
730	228867.0
731	229086.0
732	229770.0
733	229770.0
734	231051.0
735	231491.0
736	233420.0
737	234887.0
738	235831.0
739	236907.0
740	237390.0
741	237708.0
742	238206.0
743	238830.0
744	242878.0
745	244685.0
746	245534.0
747	245534.0
748	245606.0
749	246771.0
750	246843.0
751	250796.0
752	251935.0
753	252722.0
754	254327.0
755	254327.0
756	254327.0
757	254730.0
758	256043.0
759	256115.0
760	258499.0
761	259122.0
762	260214.0
763	260404.0
764	264572.0
765	264572.0
766	265756.0
767	265911.0
768	267440.0
769	267459.0
770	267459.0
771	267874.0
772	267897.0
773	268912.0
774	269485.0
775	272163.0
776	278336.0
777	278890.0
778	281006.0
779	283318.0
780	285703.0
781	286440.0
782	287675.0
783	289725.0
784	289758.0
785	289758.0
786	289766.0
787	291355.0
788	302576.0
789	307310.0
790	307837.0
791	308027.0
792	321916.0
793	323286.0
794	337491.0
795	339651.0
796	351650.0
797	352717.0
798	361172.0
799	368438.0
800	374608.0
801	383343.0
802	396005.0
803	401042.0
804	401042.0
805	408506.0
806	418222.0
807	424364.0
808	425027.0
809	425518.0
810	453343.0
811	458416.0
812	458416.0
813	553976.0
814	726035.0
815	759050.0
816	787885.0
817	788341.0
818	788801.0
819	809861.0
820	809861.0
821	809861.0
822	809861.0
823	810481.0
824	810481.0
825	810481.0
826	810481.0
827	811105.0
828	811105.0
829	811105.0
830	905843.0
831	906570.0
832	907305.0
833	1019305.0
834	1028009.0
835	1028009.0
836	1028557.0
837	1028557.0
838	1028557.0
839	1028557.0
840	1028557.0
841	1028557.0
842	1029109.0
843	1029109.0
844	1029109.0
845	1029665.0
846	1042265.0
847	1042265.0
848	1042265.0
849	1061487.0
850	1105371.0
851	1148920.0
852	1148920.0
853	1148920.0
854	1149476.0
855	1149476.0
856	1149476.0
857	1149476.0
858	1149476.0
859	1149476.0
860	1149476.0
861	1149476.0
862	1150036.0
863	1150036.0
864	1150036.0
865	1150036.0
866	1150036.0
867	1150036.0
868	1150036.0
869	1150036.0
870	1150600.0
871	1150600.0
872	1150600.0
873	1172825.0
874	1173037.0
875	1192784.0
876	1245534.0
877	1258428.0
878	1258620.0
879	1269847.0
880	1270411.0
881	1270411.0
882	1270411.0
883	1270411.0
884	1270411.0
885	1270411.0
886	1270979.0
887	1270979.0
888	1270979.0
889	1270979.0
890	1271551.0
891	1271551.0
892	1288972.0
893	1289365.0
894	1289933.0
895	1290112.0
896	1290112.0
897	1290505.0
898	1290505.0
899	1346195.0
900	1428079.0
901	1486686.0
902	1666612.0
903	1993235.0
904	2044650.0


==> content/evaluation-results/ghostUpdates.csv <==
105.0	11.0
97.0	11.0
183.0	27.0
183.0	27.0
183.0	27.0
183.0	27.0
183.0	27.0
183.0	27.0
183.0	27.0
183.0	27.0
183.0	27.0
183.0	27.0
183.0	27.0
183.0	27.0
100.0	19.0
169.0	24.0
182.0	24.0
208.0	28.0
220.0	35.0
615.0	35.0
603.0	28.0
1015.0	35.0
1003.0	28.0
142.0	30.0
142.0	30.0
322.0	22.0
71.0	2.0
71.0	2.0
71.0	2.0
71.0	2.0
71.0	2.0
71.0	2.0
100.0	20.0
100.0	20.0
107.0	34.0
80.0	20.0
130.0	14.0
128.0	8.0
93.0	28.0
137.0	26.0
77.0	5.0
449.0	4.0
378.0	4.0
466.0	5.0
410.0	5.0
375.0	5.0
413.0	5.0
367.0	5.0
405.0	5.0
403.0	5.0
365.0	5.0
735.0	5.0
315.0	4.0
424.0	4.0
370.0	5.0
408.0	5.0
406.0	5.0
368.0	5.0
368.0	5.0
307.0	4.0
373.0	4.0
370.0	5.0
408.0	5.0
362.0	5.0
343.0	5.0
400.0	5.0
398.0	5.0
360.0	5.0
360.0	5.0
305.0	4.0
399.0	4.0
368.0	5.0
340.0	5.0
360.0	5.0
332.0	5.0
358.0	5.0
358.0	5.0
424.0	5.0
318.0	4.0
358.0	4.0
417.0	5.0
317.0	5.0
315.0	5.0
371.0	5.0
371.0	5.0
310.0	4.0
282.0	4.0
365.0	5.0
369.0	5.0
309.0	5.0
351.0	5.0
363.0	5.0
363.0	5.0
308.0	4.0
356.0	4.0
363.0	5.0
335.0	5.0
361.0	5.0
333.0	5.0
302.0	4.0
357.0	5.0
377.0	5.0
299.0	5.0
355.0	5.0
300.0	4.0
300.0	4.0
353.0	5.0
325.0	5.0
496.0	4.0
308.0	4.0
496.0	4.0
308.0	4.0
356.0	4.0
536.0	4.0
705.0	4.0
283.0	4.0
527.0	4.0
283.0	4.0
485.0	4.0
457.0	5.0
473.0	5.0
473.0	5.0
408.0	5.0
305.0	4.0
399.0	4.0
449.0	4.0
378.0	4.0
459.0	5.0
425.0	5.0
498.0	5.0
374.0	4.0
579.0	5.0
435.0	5.0
117.0	5.0
530.0	5.0
577.0	5.0
355.0	5.0
528.0	5.0
115.0	5.0
579.0	5.0
329.0	5.0
530.0	5.0
117.0	5.0
545.0	5.0
435.0	5.0
117.0	5.0
543.0	5.0
355.0	5.0
115.0	5.0
330.0	5.0
118.0	5.0
687.0	5.0
378.0	4.0
94.0	4.0
332.0	4.0
363.0	5.0
407.0	5.0
117.0	5.0
314.0	5.0
355.0	5.0
433.0	5.0
115.0	5.0
480.0	5.0
430.0	5.0
112.0	5.0
431.0	5.0
365.0	5.0
300.0	4.0
92.0	4.0
353.0	5.0
353.0	5.0
113.0	5.0
363.0	5.0
407.0	5.0
329.0	5.0
314.0	5.0
117.0	5.0
328.0	5.0
116.0	5.0
363.0	5.0
379.0	5.0
117.0	5.0
314.0	5.0
530.0	5.0
702.0	5.0
578.0	5.0
116.0	5.0
529.0	5.0
130.0	6.0
350.0	5.0
110.0	5.0
360.0	5.0
542.0	5.0
114.0	5.0
311.0	5.0
521.0	5.0
132.0	6.0
541.0	5.0
113.0	5.0
520.0	5.0
377.0	5.0
355.0	5.0
115.0	5.0
302.0	4.0
94.0	4.0
617.0	5.0
118.0	5.0
383.0	5.0
118.0	5.0
612.0	5.0
118.0	5.0
531.0	5.0
352.0	5.0
112.0	5.0
134.0	6.0
675.0	5.0
115.0	5.0
478.0	5.0
298.0	4.0
298.0	4.0
90.0	4.0
439.0	5.0
323.0	5.0
111.0	5.0
326.0	5.0
326.0	5.0
114.0	5.0
589.0	5.0
117.0	5.0
273.0	4.0
93.0	4.0
301.0	5.0
117.0	5.0
1272.0	5.0
120.0	5.0
96.0	4.0
120.0	5.0
140.0	6.0
149.0	9.0
157.0	17.0
141.0	17.0
141.0	17.0
251.0	53.0
267.0	53.0
267.0	53.0
267.0	53.0
305.0	68.0
464.0	53.0
115.0	15.0
150.0	10.0
111.0	12.0
64.0	20.0
66.0	12.0
69.0	14.0
130.0	24.0
179.0	13.0
78.0	18.0
155.0	6.0
72.0	20.0
82.0	18.0
267.0	31.0
75.0	11.0
91.0	27.0
124.0	12.0
152.0	29.0
159.0	28.0
75.0	11.0
110.0	16.0
64.0	11.0
106.0	32.0
89.0	24.0
81.0	28.0
160.0	37.0
27.0	4.0
44.0	6.0
197.0	19.0
149.0	16.0
94.0	13.0
75.0	7.0
75.0	7.0
75.0	7.0
75.0	7.0
99.0	8.0
83.0	15.0
83.0	15.0
83.0	15.0
83.0	15.0
115.0	17.0
203.0	41.0
140.0	19.0
215.0	43.0
144.0	21.0
103.0	20.0
101.0	15.0
122.0	23.0
93.0	17.0
107.0	15.0
86.0	18.0
82.0	14.0
86.0	12.0
86.0	18.0
80.0	15.0
74.0	9.0
74.0	9.0
93.0	17.0
100.0	14.0
86.0	14.0
82.0	6.0
82.0	8.0
88.0	6.0
63.0	6.0
71.0	8.0
46.0	4.0
207.0	17.0
207.0	18.0
207.0	18.0
206.0	45.0
150.0	16.0
142.0	34.0
192.0	31.0
84.0	9.0
63.0	4.0
94.0	12.0
94.0	12.0
237.0	33.0
145.0	20.0
344.0	72.0
268.0	33.0
235.0	28.0
259.0	33.0
325.0	38.0
313.0	40.0
341.0	38.0
1108.0	62.0
255.0	30.0
181.0	27.0
159.0	20.0
172.0	27.0
202.0	27.0
148.0	18.0
196.0	27.0
266.0	44.0
345.0	42.0
120.0	20.0
171.0	31.0
171.0	31.0
267.0	52.0
179.0	21.0
166.0	26.0
192.0	30.0
157.0	26.0
148.0	18.0
182.0	27.0
307.0	36.0
136.0	23.0
143.0	14.0
189.0	21.0
220.0	40.0
151.0	15.0
142.0	24.0
253.0	41.0
260.0	29.0
128.0	11.0
93.0	8.0
116.0	11.0
349.0	49.0
218.0	21.0
281.0	28.0
383.0	51.0
381.0	51.0
383.0	51.0
431.0	51.0
429.0	51.0
431.0	51.0
239.0	22.0
224.0	21.0
239.0	22.0
224.0	21.0
218.0	26.0
255.0	42.0
108.0	10.0
280.0	48.0
135.0	17.0
122.0	12.0
98.0	8.0
228.0	32.0
369.0	52.0
214.0	36.0
216.0	27.0
349.0	48.0
213.0	24.0
214.0	27.0
241.0	21.0
180.0	23.0
203.0	22.0
324.0	48.0
147.0	30.0
166.0	17.0
130.0	16.0
92.0	7.0
174.0	34.0
85.0	9.0
202.0	36.0
97.0	7.0
303.0	53.0
348.0	61.0
393.0	69.0
438.0	77.0
342.0	66.0
378.0	43.0
378.0	43.0
276.0	47.0
102.0	7.0
102.0	7.0
105.0	7.0
117.0	7.0
117.0	7.0
120.0	7.0
105.0	11.0
89.0	19.0
179.0	30.0
104.0	26.0
104.0	25.0
298.0	20.0
77.0	19.0
77.0	19.0
77.0	19.0
77.0	19.0
108.0	17.0
97.0	5.0
97.0	5.0
120.0	7.0
120.0	7.0
122.0	7.0
122.0	7.0
118.0	7.0
118.0	7.0
139.0	9.0
139.0	9.0
117.0	7.0
117.0	7.0
133.0	7.0
137.0	9.0
99.0	5.0
99.0	5.0
120.0	7.0
120.0	7.0
119.0	7.0
119.0	7.0
119.0	7.0
95.0	5.0
95.0	5.0
139.0	9.0
139.0	9.0
138.0	9.0
120.0	7.0
120.0	7.0
116.0	7.0
116.0	7.0
116.0	7.0
137.0	9.0
137.0	9.0
137.0	9.0
136.0	9.0
136.0	9.0
136.0	9.0
115.0	7.0
115.0	7.0
115.0	7.0
136.0	9.0
136.0	9.0
135.0	9.0
135.0	9.0
135.0	9.0
94.0	5.0
94.0	5.0
137.0	9.0
119.0	7.0
119.0	7.0
115.0	7.0
115.0	7.0
136.0	9.0
136.0	9.0
136.0	9.0
135.0	9.0
135.0	9.0
135.0	9.0
114.0	7.0
114.0	7.0
114.0	7.0
135.0	9.0
135.0	9.0
134.0	9.0
134.0	9.0
134.0	9.0
101.0	5.0
101.0	5.0
122.0	7.0
122.0	7.0
121.0	7.0
121.0	7.0
121.0	7.0
97.0	5.0
97.0	5.0
118.0	7.0
118.0	7.0
118.0	7.0
139.0	9.0
139.0	9.0
138.0	9.0
138.0	9.0
117.0	7.0
117.0	7.0
117.0	7.0
138.0	9.0
138.0	9.0
137.0	9.0
96.0	5.0
96.0	5.0
117.0	7.0
117.0	7.0
137.0	9.0
137.0	9.0
137.0	9.0
116.0	7.0
116.0	7.0
137.0	9.0
137.0	9.0
136.0	9.0
93.0	5.0
114.0	7.0
135.0	9.0
134.0	9.0
134.0	9.0
134.0	9.0
113.0	7.0
113.0	7.0
113.0	7.0
133.0	9.0
133.0	9.0
133.0	9.0
92.0	5.0
92.0	5.0
133.0	9.0
133.0	9.0
133.0	9.0
112.0	7.0
112.0	7.0
132.0	9.0
132.0	9.0
95.0	5.0
95.0	5.0
95.0	5.0
96.0	5.0
96.0	5.0
97.0	5.0
111.0	5.0
97.0	5.0
97.0	5.0
98.0	5.0
97.0	5.0
132.0	7.0
132.0	7.0
113.0	7.0
132.0	7.0
94.0	5.0
94.0	5.0
97.0	5.0
97.0	5.0
133.0	7.0
114.0	7.0
133.0	7.0
96.0	5.0
132.0	7.0
132.0	7.0
95.0	7.0
132.0	7.0
131.0	7.0
112.0	7.0
131.0	7.0
94.0	7.0
132.0	7.0
113.0	7.0
132.0	7.0
95.0	7.0
113.0	7.0
132.0	7.0
95.0	7.0
112.0	7.0
112.0	7.0
94.0	7.0
114.0	7.0
96.0	7.0
110.0	5.0
110.0	5.0
77.0	5.0
110.0	5.0
133.0	7.0
133.0	7.0
96.0	7.0
133.0	7.0
113.0	7.0
132.0	7.0
95.0	7.0
130.0	7.0
130.0	7.0
93.0	7.0
130.0	7.0
130.0	7.0
92.0	5.0
76.0	5.0
112.0	7.0
112.0	7.0
94.0	7.0
133.0	7.0
133.0	7.0
114.0	7.0
133.0	7.0
96.0	7.0
114.0	7.0
96.0	7.0
132.0	7.0
132.0	7.0
95.0	7.0
132.0	7.0
132.0	7.0
132.0	7.0
132.0	7.0
95.0	7.0
132.0	7.0
150.0	9.0
150.0	9.0
109.0	9.0
150.0	9.0
150.0	9.0
110.0	7.0
92.0	7.0
131.0	7.0
131.0	7.0
94.0	7.0
131.0	7.0
131.0	7.0
151.0	9.0
151.0	9.0
110.0	9.0
151.0	9.0
151.0	9.0
131.0	7.0
94.0	7.0
131.0	7.0
113.0	7.0
113.0	7.0
95.0	7.0
93.0	5.0
77.0	5.0
114.0	7.0
96.0	7.0
115.0	7.0
97.0	7.0
133.0	7.0
96.0	7.0
133.0	7.0
111.0	7.0
93.0	7.0
152.0	9.0
152.0	9.0
111.0	9.0
152.0	9.0
132.0	7.0
95.0	7.0
132.0	7.0
91.0	5.0
91.0	5.0
75.0	5.0
111.0	7.0
111.0	7.0
93.0	7.0
113.0	7.0
113.0	7.0
95.0	7.0
114.0	7.0
96.0	7.0
93.0	5.0
77.0	5.0
115.0	7.0
97.0	7.0
117.0	7.0
98.0	7.0
79.0	5.0
99.0	7.0
156.0	9.0
156.0	9.0
115.0	9.0
156.0	9.0
120.0	17.0
813.0	46.0
830.0	44.0
831.0	44.0
103.0	9.0
56.0	17.0
58.0	13.0
62.0	15.0
74.0	20.0
110.0	14.0
173.0	14.0
83.0	24.0
67.0	5.0
61.0	10.0
79.0	11.0
107.0	8.0
126.0	29.0
116.0	14.0
61.0	10.0
106.0	18.0
56.0	12.0
76.0	22.0
81.0	14.0
134.0	25.0
133.0	50.0
160.0	7.0
217.0	13.0
259.0	7.0
274.0	7.0
207.0	20.0
215.0	13.0
167.0	16.0
175.0	16.0
110.0	16.0
187.0	18.0
127.0	9.0
90.0	9.0
73.0	6.0
116.0	16.0
166.0	15.0
242.0	49.0
184.0	46.0
226.0	45.0
164.0	28.0
147.0	24.0
108.0	16.0
147.0	24.0
129.0	34.0
162.0	21.0
203.0	38.0
116.0	31.0
105.0	30.0
125.0	20.0
162.0	24.0
304.0	70.0
288.0	63.0
178.0	56.0
198.0	39.0
198.0	39.0
162.0	46.0
161.0	46.0
162.0	46.0
161.0	46.0
152.0	38.0
164.0	31.0
168.0	46.0
318.0	82.0
127.0	20.0
130.0	24.0
84.0	20.0
121.0	21.0
130.0	14.0
90.0	17.0
168.0	18.0
182.0	18.0
196.0	18.0
210.0	18.0
176.0	18.0
206.0	18.0
236.0	18.0
266.0	18.0
333.0	33.0
333.0	33.0
161.0	14.0
172.0	14.0
85.0	16.0
85.0	17.0
88.0	23.0
107.0	27.0
95.0	18.0
82.0	29.0
77.0	25.0
154.0	34.0
85.0	17.0
287.0	19.0
78.0	17.0
78.0	17.0
85.0	31.0
58.0	17.0
102.0	10.0
71.0	25.0
93.0	15.0
65.0	7.0
89.0	32.0
91.0	30.0
106.0	32.0
91.0	33.0
86.0	19.0
85.0	26.0
86.0	27.0
86.0	19.0
85.0	26.0
87.0	26.0
70.0	15.0
87.0	20.0
86.0	28.0
84.0	26.0
69.0	21.0
85.0	27.0
87.0	28.0
87.0	26.0
86.0	28.0
86.0	26.0
98.0	29.0
83.0	25.0
85.0	27.0
99.0	30.0
85.0	25.0
86.0	27.0
70.0	21.0
87.0	28.0
88.0	26.0
87.0	26.0
84.0	25.0
100.0	31.0
86.0	25.0
68.0	21.0
84.0	26.0
86.0	25.0
87.0	26.0
70.0	20.0
88.0	24.0
89.0	24.0
72.0	19.0
90.0	23.0
105.0	25.0
311.0	56.0
872.0	61.0
911.0	15.0
759.0	46.0
832.0	45.0
779.0	39.0
848.0	80.0
147.0	35.0
69.0	17.0
77.0	13.0
87.0	25.0
147.0	63.0
90.0	35.0
159.0	65.0
110.0	39.0
81.0	25.0
79.0	28.0
100.0	32.0
77.0	20.0
91.0	25.0
70.0	20.0
66.0	16.0
70.0	14.0
70.0	20.0
64.0	17.0
77.0	20.0
73.0	18.0
70.0	19.0
62.0	7.0
62.0	17.0
66.0	7.0
47.0	6.0
50.0	6.0
35.0	6.0
106.0	25.0
155.0	29.0
64.0	17.0
49.0	8.0
189.0	61.0
132.0	16.0
114.0	17.0
124.0	16.0
87.0	16.0
76.0	17.0
79.0	18.0
106.0	12.0
78.0	9.0
106.0	14.0
152.0	52.0
88.0	13.0
92.0	28.0
89.0	24.0
95.0	27.0
86.0	19.0
115.0	33.0
148.0	42.0
272.0	59.0
138.0	41.0
117.0	36.0
124.0	23.0
103.0	42.0
66.0	11.0
84.0	14.0
314.0	35.0


==> content/evaluation-results/places2time_imperial.csv <==
106.0	0.141
99.0	0.109
182.0	0.769
182.0	0.793
182.0	0.84
182.0	0.836
182.0	0.583
182.0	0.839
182.0	1.03
182.0	1.06
182.0	0.989
182.0	1.05
182.0	1.02
182.0	1.02
108.0	0.325
583.0	1.02
1335.0	0.918
466.0	1.97
178.0	0.347
190.0	0.372
205.0	0.362
217.0	0.399
612.0	0.498
600.0	0.374
1012.0	0.447
1000.0	0.324
146.0	0.288
146.0	0.277
323.0	0.246
74.0	0.181
74.0	0.145
74.0	0.093
74.0	0.092
74.0	0.085
74.0	0.101
98.0	0.418
98.0	0.298
102.0	0.515
83.0	0.287
139.0	0.265
137.0	0.203
94.0	0.36
137.0	0.187
79.0	0.173
410.0	0.115
382.0	0.086
473.0	0.083
417.0	0.138
382.0	0.136
420.0	0.1
374.0	0.1
412.0	0.107
432.0	0.097
442.0	0.094
440.0	0.105
430.0	0.101
430.0	0.118
410.0	0.095
372.0	0.151
742.0	0.085
430.0	0.081
440.0	0.101
438.0	0.102
428.0	0.095
774.0	0.122
319.0	0.106
385.0	0.117
377.0	0.116
415.0	0.117
413.0	0.118
375.0	0.12
375.0	0.1
311.0	0.085
377.0	0.089
432.0	0.127
442.0	0.139
440.0	0.106
430.0	0.088
738.0	0.09
377.0	0.106
415.0	0.1
369.0	0.139
341.0	0.082
407.0	0.092
427.0	0.135
371.0	0.107
437.0	0.125
435.0	0.124
425.0	0.171
425.0	0.118
405.0	0.11
367.0	0.104
367.0	0.108
425.0	0.099
435.0	0.107
433.0	0.118
423.0	0.133
395.0	0.11
309.0	0.111
403.0	0.106
428.0	0.12
372.0	0.134
830.0	0.122
375.0	0.156
347.0	0.121
367.0	0.101
339.0	0.093
425.0	0.139
397.0	0.149
369.0	0.171
423.0	0.163
367.0	0.111
423.0	0.098
365.0	0.114
365.0	0.145
431.0	0.108
423.0	0.126
395.0	0.116
421.0	0.134
393.0	0.139
459.0	0.115
322.0	0.108
294.0	0.101
380.0	0.116
324.0	0.13
322.0	0.11
378.0	0.11
378.0	0.145
314.0	0.123
286.0	0.148
372.0	0.16
344.0	0.156
316.0	0.104
430.0	0.11
374.0	0.13
346.0	0.119
344.0	0.148
428.0	0.119
428.0	0.114
314.0	0.107
370.0	0.12
370.0	0.112
428.0	0.108
344.0	0.125
342.0	0.123
426.0	0.127
398.0	0.117
312.0	0.125
312.0	0.127
370.0	0.102
342.0	0.167
428.0	0.175
372.0	0.153
370.0	0.125
426.0	0.158
426.0	0.122
368.0	0.126
340.0	0.107
426.0	0.089
370.0	0.128
424.0	0.123
368.0	0.117
306.0	0.099
364.0	0.103
422.0	0.173
420.0	0.123
336.0	0.12
420.0	0.132
362.0	0.115
306.0	0.118
362.0	0.127
334.0	0.162
418.0	0.117
390.0	0.118
304.0	0.115
304.0	0.12
362.0	0.103
418.0	0.112
418.0	0.112
360.0	0.135
332.0	0.201
416.0	0.163
360.0	0.161
500.0	0.121
312.0	0.107
500.0	0.098
312.0	0.16
312.0	0.1
531.0	0.137
709.0	0.107
287.0	0.094
531.0	0.13
287.0	0.106
489.0	0.102
464.0	0.08
480.0	0.08
458.0	0.087
415.0	0.087
309.0	0.147
403.0	0.091
410.0	0.12
382.0	0.153
466.0	0.093
432.0	0.137
417.0	0.16
378.0	0.121
586.0	0.186
442.0	0.133
124.0	0.22
537.0	0.124
584.0	0.089
362.0	0.097
535.0	0.115
122.0	0.15
586.0	0.086
336.0	0.162
537.0	0.127
124.0	0.092
552.0	0.097
442.0	0.146
124.0	0.098
550.0	0.126
362.0	0.096
122.0	0.099
337.0	0.121
125.0	0.15
340.0	0.102
382.0	0.139
98.0	0.167
291.0	0.185
370.0	0.135
414.0	0.108
124.0	0.213
321.0	0.128
362.0	0.086
440.0	0.181
122.0	0.126
487.0	0.097
437.0	0.132
119.0	0.103
438.0	0.1
372.0	0.13
304.0	0.093
96.0	0.171
360.0	0.105
360.0	0.09
120.0	0.106
370.0	0.152
414.0	0.142
336.0	0.163
321.0	0.121
124.0	0.159
335.0	0.143
123.0	0.173
370.0	0.16
386.0	0.131
124.0	0.155
321.0	0.115
537.0	0.137
617.0	0.096
585.0	0.094
123.0	0.156
536.0	0.089
512.0	0.107
568.0	0.081
140.0	0.141
463.0	0.13
519.0	0.077
357.0	0.081
117.0	0.209
367.0	0.098
505.0	0.124
121.0	0.162
318.0	0.128
440.0	0.134
514.0	0.147
560.0	0.182
142.0	0.142
465.0	0.11
493.0	0.088
504.0	0.102
120.0	0.165
439.0	0.096
362.0	0.116
362.0	0.12
122.0	0.129
306.0	0.107
98.0	0.131
581.0	0.099
125.0	0.137
337.0	0.177
125.0	0.132
619.0	0.1
125.0	0.119
538.0	0.134
359.0	0.123
119.0	0.135
488.0	0.095
562.0	0.096
144.0	0.119
439.0	0.168
506.0	0.14
122.0	0.114
441.0	0.083
302.0	0.079
302.0	0.096
94.0	0.082
358.0	0.126
330.0	0.136
118.0	0.076
333.0	0.131
333.0	0.116
121.0	0.189
552.0	0.101
124.0	0.176
277.0	0.106
97.0	0.128
308.0	0.099
124.0	0.1
689.0	0.154
127.0	0.112
100.0	0.123
127.0	0.094
400.0	0.147
446.0	0.1
150.0	0.125
351.0	0.122
146.0	0.163
151.0	0.176
137.0	0.174
137.0	0.225
247.0	0.316
263.0	0.277
263.0	0.314
263.0	0.235
297.0	0.299
429.0	1.01
596.0	0.362
1144.0	1.1
1203.0	3.35
1236.0	2.29
1054.0	1.17
1119.0	0.675
1160.0	2.62
1085.0	2.33
113.0	0.132
148.0	0.147
115.0	0.159
68.0	0.244
70.0	0.145
70.0	0.168
134.0	0.144
183.0	0.137
78.0	0.204
157.0	0.112
76.0	0.136
86.0	0.264
235.0	1.23
79.0	0.094
93.0	0.247
128.0	0.183
155.0	0.142
163.0	0.185
79.0	0.124
113.0	0.173
68.0	0.166
110.0	0.268
91.0	0.291
84.0	0.598
115.0	1.8
163.0	0.294
287.0	0.394
31.0	0.125
51.0	0.157
193.0	0.193
150.0	0.127
93.0	0.171
76.0	0.119
76.0	0.125
76.0	0.156
76.0	0.12
99.0	0.141
85.0	0.172
85.0	0.186
85.0	0.14
85.0	0.153
113.0	0.172
199.0	0.408
136.0	0.146
214.0	0.805
142.0	0.329
103.0	0.221
103.0	0.191
122.0	0.232
95.0	0.219
108.0	0.167
88.0	0.144
84.0	0.141
88.0	0.156
88.0	0.2
82.0	0.118
76.0	0.125
76.0	0.151
95.0	0.193
100.0	0.146
88.0	0.167
81.0	0.105
81.0	0.134
88.0	0.085
65.0	0.088
73.0	0.077
48.0	0.075
212.0	0.176
212.0	0.186
212.0	0.195
200.0	0.945
144.0	0.281
136.0	0.26
186.0	0.181
84.0	0.115
65.0	0.105
95.0	0.11
95.0	0.114
229.0	0.431
310.0	1.05
145.0	0.259
440.0	0.939
334.0	0.554
412.0	1.57
275.0	0.118
236.0	0.137
266.0	0.158
310.0	0.795
401.0	11.0
302.0	0.603
392.0	11.2
446.0	5.74
332.0	0.668
437.0	5.85
740.0	41.7
691.0	5.34
1717.0	0.296
1068.0	0.215
1712.0	0.232
320.0	2.28
248.0	0.297
311.0	2.79
185.0	0.647
158.0	0.315
176.0	0.587
209.0	0.179
152.0	0.18
203.0	0.182
456.0	1.95
261.0	0.664
337.0	0.532
122.0	0.263
174.0	0.905
174.0	0.952
291.0	0.963
266.0	1.23
680.0	6.64
176.0	0.212
166.0	0.542
190.0	0.457
216.0	1.4
153.0	0.373
151.0	0.257
184.0	0.543
372.0	0.431
376.0	0.923
513.0	4.32
307.0	0.202
144.0	0.275
145.0	0.184
192.0	0.438
239.0	0.614
433.0	0.936
431.0	1.14
433.0	1.35
498.0	0.708
215.0	0.72
150.0	0.226
469.0	0.498
446.0	0.344
143.0	0.391
245.0	0.345
462.0	0.292
614.0	0.537
154.0	0.389
256.0	0.237
164.0	0.386
127.0	0.223
94.0	0.242
116.0	0.221
345.0	0.344
216.0	0.236
255.0	0.455
216.0	0.251
323.0	1.99
216.0	0.203
276.0	0.182
383.0	0.656
381.0	0.715
383.0	0.658
429.0	0.45
427.0	0.44
429.0	0.4
364.0	1.09
364.0	0.79
236.0	0.256
222.0	0.152
236.0	0.109
222.0	0.157
219.0	0.111
360.0	1.48
257.0	0.333
109.0	0.134
277.0	0.356
437.0	2.26
265.0	2.17
170.0	0.505
140.0	0.222
122.0	0.19
99.0	0.125
230.0	0.3
369.0	0.725
215.0	0.906
214.0	0.292
345.0	0.395
208.0	0.293
216.0	0.227
237.0	0.394
179.0	0.239
205.0	0.174
320.0	0.292
151.0	0.56
165.0	0.116
130.0	0.217
95.0	0.14
179.0	0.306
90.0	0.145
208.0	0.777
100.0	0.138
294.0	0.897
337.0	1.2
380.0	1.08
423.0	1.28
331.0	1.19
421.0	1.55
511.0	2.03
601.0	2.8
376.0	0.617
376.0	0.625
271.0	0.717
288.0	1.31
103.0	0.214
103.0	0.187
106.0	0.168
116.0	0.177
116.0	0.121
119.0	0.148
105.0	0.145
97.0	0.232
176.0	2.74
183.0	9.64
109.0	0.174
109.0	0.273
301.0	0.185
80.0	2.28
80.0	2.32
80.0	5.53
80.0	5.6
80.0	15.9
80.0	16.3
117.0	0.689
101.0	0.108
101.0	0.119
127.0	0.13
127.0	0.145
129.0	0.151
129.0	0.23
125.0	0.177
125.0	0.17
149.0	0.155
149.0	0.199
148.0	0.157
148.0	0.169
148.0	0.26
124.0	0.12
124.0	0.178
140.0	0.124
148.0	0.181
148.0	0.219
147.0	0.133
147.0	0.153
165.0	0.151
103.0	0.123
103.0	0.177
127.0	0.146
127.0	0.143
126.0	0.154
126.0	0.141
126.0	0.133
99.0	0.099
99.0	0.096
149.0	0.281
149.0	0.204
148.0	0.352
148.0	0.197
166.0	0.139
127.0	0.121
127.0	0.131
123.0	0.134
123.0	0.219
123.0	0.18
147.0	0.178
147.0	0.296
147.0	0.309
146.0	0.165
146.0	0.186
146.0	0.159
122.0	0.2
122.0	0.201
122.0	0.172
146.0	0.151
146.0	0.18
145.0	0.161
145.0	0.156
145.0	0.167
98.0	0.163
98.0	0.119
147.0	0.198
147.0	0.245
165.0	0.167
126.0	0.177
126.0	0.139
122.0	0.099
122.0	0.179
146.0	0.194
146.0	0.233
146.0	0.252
145.0	0.186
145.0	0.216
145.0	0.21
121.0	0.11
121.0	0.118
121.0	0.15
145.0	0.267
145.0	0.305
144.0	0.218
144.0	0.257
144.0	0.246
105.0	0.143
105.0	0.08
129.0	0.107
129.0	0.247
128.0	0.216
128.0	0.157
128.0	0.103
101.0	0.121
101.0	0.117
125.0	0.088
125.0	0.088
125.0	0.188
149.0	0.24
149.0	0.25
149.0	0.204
148.0	0.205
148.0	0.251
148.0	0.13
124.0	0.087
124.0	0.233
124.0	0.175
148.0	0.226
148.0	0.194
147.0	0.209
147.0	0.179
147.0	0.167
100.0	0.096
100.0	0.084
124.0	0.216
124.0	0.131
148.0	0.203
148.0	0.217
147.0	0.254
147.0	0.235
147.0	0.275
123.0	0.185
123.0	0.1
147.0	0.194
147.0	0.199
146.0	0.241
146.0	0.264
97.0	0.184
121.0	0.142
145.0	0.175
144.0	0.165
144.0	0.14
144.0	0.137
120.0	0.117
120.0	0.239
120.0	0.191
143.0	0.267
143.0	0.252
143.0	0.155
96.0	0.153
96.0	0.103
143.0	0.154
143.0	0.124
143.0	0.368
119.0	0.156
119.0	0.192
142.0	0.184
142.0	0.147
99.0	0.14
99.0	0.208
99.0	0.182
100.0	0.205
100.0	0.097
101.0	0.102
115.0	0.088
101.0	0.124
101.0	0.102
102.0	0.103
101.0	0.11
139.0	0.112
139.0	0.171
120.0	0.158
139.0	0.168
98.0	0.161
98.0	0.118
101.0	0.173
101.0	0.203
140.0	0.184
121.0	0.172
140.0	0.201
100.0	0.168
139.0	0.228
139.0	0.21
102.0	0.223
139.0	0.212
138.0	0.2
119.0	0.177
138.0	0.21
101.0	0.18
139.0	0.175
120.0	0.195
139.0	0.141
102.0	0.219
120.0	0.157
139.0	0.187
102.0	0.129
119.0	0.154
119.0	0.127
101.0	0.154
121.0	0.155
103.0	0.181
114.0	0.172
114.0	0.164
81.0	0.17
114.0	0.179
140.0	0.202
140.0	0.224
103.0	0.267
140.0	0.163
120.0	0.15
139.0	0.144
102.0	0.164
137.0	0.148
137.0	0.164
100.0	0.285
137.0	0.211
137.0	0.211
96.0	0.199
80.0	0.176
119.0	0.202
119.0	0.194
101.0	0.222
140.0	0.196
140.0	0.213
121.0	0.211
140.0	0.197
103.0	0.23
121.0	0.209
103.0	0.25
139.0	0.19
139.0	0.179
102.0	0.253
139.0	0.164
139.0	0.119
139.0	0.259
139.0	0.207
102.0	0.296
139.0	0.229
160.0	0.169
160.0	0.152
119.0	0.21
160.0	0.208
160.0	0.217
117.0	0.156
99.0	0.217
138.0	0.175
138.0	0.152
101.0	0.257
138.0	0.217
138.0	0.197
161.0	0.232
161.0	0.152
120.0	0.277
161.0	0.235
161.0	0.28
138.0	0.257
101.0	0.269
138.0	0.215
120.0	0.229
120.0	0.247
102.0	0.154
97.0	0.109
81.0	0.129
121.0	0.11
103.0	0.131
122.0	0.125
104.0	0.22
140.0	0.193
103.0	0.258
140.0	0.153
118.0	0.237
100.0	0.228
162.0	0.14
162.0	0.139
121.0	0.284
162.0	0.244
139.0	0.168
102.0	0.255
139.0	0.187
95.0	0.149
95.0	0.117
79.0	0.138
118.0	0.158
118.0	0.161
100.0	0.144
120.0	0.183
120.0	0.184
102.0	0.225
121.0	0.121
103.0	0.225
97.0	0.145
81.0	0.2
122.0	0.105
104.0	0.148
124.0	0.147
105.0	0.162
83.0	0.186
106.0	0.15
166.0	0.176
166.0	0.171
125.0	0.183
166.0	0.238
117.0	0.2
948.0	0.495
950.0	0.522
788.0	0.251
965.0	0.38
803.0	0.319
805.0	0.396
107.0	0.174
60.0	0.318
62.0	0.1
63.0	0.133
78.0	0.283
114.0	0.149
177.0	0.239
83.0	0.238
71.0	0.144
65.0	0.159
81.0	0.198
111.0	0.193
129.0	0.193
120.0	0.166
65.0	0.134
109.0	0.182
60.0	0.151
80.0	0.222
83.0	0.16
137.0	0.263
137.0	0.164
161.0	0.135
217.0	0.206
259.0	0.217
274.0	0.202
208.0	0.318
215.0	0.12
163.0	0.152
171.0	0.156
106.0	0.148
186.0	0.266
125.0	0.135
92.0	0.157
73.0	0.134
110.0	0.176
160.0	0.142
189.0	0.268
230.0	0.78
180.0	0.527
218.0	0.704
214.0	0.164
168.0	0.191
207.0	0.239
206.0	1.43
310.0	67.8
224.0	1.33
303.0	68.4
286.0	4.51
325.0	44.9
439.0	25.0
271.0	59.5
198.0	1.26
264.0	59.3
153.0	0.201
114.0	0.126
153.0	0.139
238.0	0.76
130.0	0.434
160.0	1.78
158.0	0.173
254.0	0.232
202.0	1.62
116.0	0.319
110.0	1.11
127.0	0.169
165.0	0.177
203.0	0.312
241.0	0.622
290.0	0.919
380.0	1.56
282.0	0.605
368.0	1.18
176.0	0.991
194.0	0.369
194.0	0.303
164.0	3.67
163.0	3.61
164.0	3.71
163.0	3.57
155.0	1.35
168.0	0.189
170.0	3.74
310.0	3.89
126.0	0.157
129.0	0.392
87.0	0.306
123.0	0.352
137.0	0.167
93.0	0.113
164.0	0.337
177.0	0.332
190.0	0.168
203.0	0.168
171.0	0.119
198.0	0.182
225.0	0.285
252.0	0.144
333.0	0.72
333.0	0.73
158.0	0.297
167.0	0.292
131.0	0.268
87.0	0.198
87.0	0.2
90.0	0.224
107.0	0.708
107.0	6.05
110.0	11.9
97.0	0.124
84.0	0.108
80.0	0.103
163.0	0.39
91.0	0.255
291.0	0.222
66.0	5.88
66.0	14.4
78.0	0.187
78.0	0.121
82.0	0.373
63.0	0.184
113.0	0.111
74.0	0.25
95.0	0.184
68.0	0.137
94.0	0.384
96.0	1.8
111.0	3.07
96.0	0.413
94.0	1.14
93.0	1.19
94.0	1.56
94.0	1.48
93.0	0.93
95.0	1.07
75.0	0.336
95.0	0.968
94.0	1.11
92.0	0.857
74.0	0.36
93.0	0.779
95.0	1.07
95.0	0.868
94.0	1.38
94.0	1.16
109.0	5.0
91.0	0.847
93.0	0.802
110.0	5.25
93.0	0.869
94.0	0.967
75.0	0.347
95.0	1.09
96.0	1.12
95.0	1.39
92.0	1.09
111.0	4.24
94.0	0.962
73.0	0.342
92.0	1.04
94.0	1.41
95.0	0.965
75.0	0.435
96.0	1.32
117.0	8.14
97.0	1.26
77.0	0.418
98.0	0.928
115.0	4.79
103.0	0.119
284.0	0.483
377.0	1.0
379.0	1.57
839.0	0.242
882.0	0.178
943.0	3.15
736.0	0.218
801.0	0.213
897.0	3.74
751.0	0.91
755.0	0.224
816.0	0.978
147.0	0.109
147.0	2.53
70.0	0.199
79.0	0.213
88.0	0.267
147.0	0.173
90.0	0.102
162.0	0.318
111.0	0.133
83.0	0.329
82.0	0.201
102.0	0.203
80.0	0.193
93.0	0.245
73.0	0.147
69.0	0.24
73.0	0.23
73.0	0.191
67.0	0.214
80.0	0.161
75.0	0.109
73.0	0.153
63.0	0.131
63.0	0.107
67.0	0.088
50.0	0.061
53.0	0.063
38.0	0.214
103.0	0.244
150.0	0.134
66.0	0.236
52.0	0.128
184.0	0.624
140.0	0.181
118.0	0.121
133.0	0.163
95.0	0.114
80.0	0.171
88.0	0.249
115.0	0.152
84.0	0.1
115.0	0.134
146.0	1.58
148.0	0.549
90.0	0.123
95.0	0.269
87.0	0.37
100.0	3.16
94.0	0.349
117.0	0.163
151.0	1.58
263.0	0.904
141.0	0.478
179.0	4.66
116.0	1.43
80.0	0.482
128.0	0.397
105.0	0.442
71.0	0.118
87.0	0.121
315.0	0.472
121.0	1.22


==> content/evaluation-results/places2time_modularFocus.csv <==
106.0	0.198
99.0	0.171
182.0	1.19
182.0	1.38
182.0	1.5
182.0	1.43
182.0	1.52
182.0	1.43
182.0	1.5
182.0	1.62
182.0	1.4
182.0	1.24
182.0	1.34
182.0	1.49
108.0	0.444
583.0	1.2
1335.0	1.44
466.0	2.68
178.0	0.311
190.0	0.319
205.0	0.628
217.0	0.751
612.0	0.617
600.0	0.335
1012.0	0.785
1000.0	0.409
146.0	0.272
146.0	0.274
323.0	0.288
74.0	0.202
74.0	0.126
74.0	0.18
74.0	0.108
74.0	0.127
74.0	0.086
98.0	0.302
98.0	0.332
102.0	0.841
83.0	0.294
139.0	0.235
137.0	0.203
94.0	0.362
137.0	0.339
79.0	0.21
410.0	0.178
382.0	0.207
473.0	0.126
417.0	0.239
382.0	0.108
420.0	0.124
374.0	0.099
412.0	0.205
432.0	0.231
442.0	0.127
440.0	0.19
430.0	0.206
430.0	0.161
410.0	0.166
372.0	0.237
742.0	0.148
430.0	0.118
440.0	0.108
438.0	0.15
428.0	0.141
774.0	0.188
319.0	0.162
385.0	0.151
377.0	0.125
415.0	0.217
413.0	0.136
375.0	0.108
375.0	0.165
311.0	0.193
377.0	0.13
432.0	0.158
442.0	0.179
440.0	0.154
430.0	0.153
738.0	0.111
377.0	0.102
415.0	0.197
369.0	0.168
341.0	0.164
407.0	0.118
427.0	0.116
371.0	0.134
437.0	0.185
435.0	0.14
425.0	0.189
425.0	0.159
405.0	0.173
367.0	0.114
367.0	0.112
425.0	0.146
435.0	0.152
433.0	0.148
423.0	0.195
395.0	0.169
309.0	0.097
403.0	0.128
428.0	0.186
372.0	0.132
830.0	0.118
375.0	0.19
347.0	0.128
367.0	0.097
339.0	0.115
425.0	0.175
397.0	0.187
369.0	0.142
423.0	0.18
367.0	0.125
423.0	0.127
365.0	0.114
365.0	0.098
431.0	0.136
423.0	0.132
395.0	0.144
421.0	0.13
393.0	0.149
459.0	0.172
322.0	0.14
294.0	0.144
380.0	0.134
324.0	0.109
322.0	0.124
378.0	0.198
378.0	0.155
314.0	0.115
286.0	0.104
372.0	0.103
344.0	0.146
316.0	0.143
430.0	0.17
374.0	0.12
346.0	0.114
344.0	0.162
428.0	0.142
428.0	0.113
314.0	0.11
370.0	0.14
370.0	0.102
428.0	0.138
344.0	0.131
342.0	0.124
426.0	0.137
398.0	0.141
312.0	0.155
312.0	0.119
370.0	0.125
342.0	0.144
428.0	0.158
372.0	0.143
370.0	0.112
426.0	0.157
426.0	0.11
368.0	0.182
340.0	0.119
426.0	0.128
370.0	0.133
424.0	0.119
368.0	0.18
306.0	0.143
364.0	0.134
422.0	0.222
420.0	0.203
336.0	0.166
420.0	0.19
362.0	0.125
306.0	0.18
362.0	0.133
334.0	0.13
418.0	0.128
390.0	0.152
304.0	0.119
304.0	0.116
362.0	0.192
418.0	0.169
418.0	0.205
360.0	0.153
332.0	0.18
416.0	0.235
360.0	0.191
500.0	0.132
312.0	0.194
500.0	0.144
312.0	0.181
312.0	0.154
531.0	0.125
709.0	0.147
287.0	0.151
531.0	0.134
287.0	0.146
489.0	0.195
464.0	0.123
480.0	0.127
458.0	0.135
415.0	0.144
309.0	0.128
403.0	0.165
410.0	0.131
382.0	0.108
466.0	0.118
432.0	0.114
417.0	0.164
378.0	0.103
586.0	0.137
442.0	0.175
124.0	0.196
537.0	0.139
584.0	0.186
362.0	0.155
535.0	0.16
122.0	0.174
586.0	0.138
336.0	0.204
537.0	0.127
124.0	0.15
552.0	0.138
442.0	0.158
124.0	0.106
550.0	0.162
362.0	0.139
122.0	0.152
337.0	0.155
125.0	0.135
340.0	0.27
382.0	0.187
98.0	0.129
291.0	0.153
370.0	0.236
414.0	0.096
124.0	0.196
321.0	0.144
362.0	0.107
440.0	0.192
122.0	0.255
487.0	0.149
437.0	0.228
119.0	0.196
438.0	0.141
372.0	0.153
304.0	0.145
96.0	0.104
360.0	0.18
360.0	0.15
120.0	0.121
370.0	0.116
414.0	0.097
336.0	0.153
321.0	0.142
124.0	0.138
335.0	0.146
123.0	0.154
370.0	0.189
386.0	0.137
124.0	0.16
321.0	0.219
537.0	0.198
617.0	0.119
585.0	0.152
123.0	0.177
536.0	0.12
512.0	0.102
568.0	0.114
140.0	0.166
463.0	0.151
519.0	0.11
357.0	0.181
117.0	0.188
367.0	0.108
505.0	0.217
121.0	0.179
318.0	0.104
440.0	0.137
514.0	0.118
560.0	0.228
142.0	0.195
465.0	0.161
493.0	0.143
504.0	0.132
120.0	0.162
439.0	0.124
362.0	0.104
362.0	0.106
122.0	0.125
306.0	0.108
98.0	0.16
581.0	0.12
125.0	0.111
337.0	0.185
125.0	0.166
619.0	0.109
125.0	0.205
538.0	0.159
359.0	0.123
119.0	0.145
488.0	0.155
562.0	0.127
144.0	0.165
439.0	0.168
506.0	0.167
122.0	0.122
441.0	0.159
302.0	0.12
302.0	0.103
94.0	0.109
358.0	0.123
330.0	0.155
118.0	0.093
333.0	0.149
333.0	0.146
121.0	0.168
552.0	0.177
124.0	0.19
277.0	0.145
97.0	0.189
308.0	0.148
124.0	0.138
689.0	0.156
127.0	0.155
100.0	0.127
127.0	0.163
400.0	0.181
446.0	0.108
150.0	0.293
351.0	0.126
146.0	0.157
151.0	0.236
137.0	0.308
137.0	0.257
247.0	0.241
263.0	0.266
263.0	0.319
263.0	0.215
297.0	0.428
429.0	1.25
596.0	0.59
1144.0	1.33
1203.0	4.07
1236.0	3.43
1054.0	1.25
1119.0	0.975
1160.0	2.77
1085.0	3.2
113.0	0.209
148.0	0.21
115.0	0.179
68.0	0.231
70.0	0.158
70.0	0.226
134.0	0.209
183.0	0.227
78.0	0.335
157.0	0.183
76.0	0.184
86.0	0.219
235.0	1.83
79.0	0.121
93.0	0.324
128.0	0.282
155.0	0.156
163.0	0.187
79.0	0.131
113.0	0.126
68.0	0.121
110.0	0.25
91.0	0.328
84.0	0.815
115.0	1.76
163.0	0.225
287.0	0.544
31.0	0.151
51.0	0.187
193.0	0.18
150.0	0.17
93.0	0.151
76.0	0.121
76.0	0.116
76.0	0.219
76.0	0.211
99.0	0.165
85.0	0.182
85.0	0.162
85.0	0.129
85.0	0.123
113.0	0.119
199.0	0.39
136.0	0.202
214.0	0.885
142.0	0.398
103.0	0.245
103.0	0.206
122.0	0.325
95.0	0.257
108.0	0.305
88.0	0.165
84.0	0.142
88.0	0.122
88.0	0.211
82.0	0.179
76.0	0.179
76.0	0.197
95.0	0.296
100.0	0.268
88.0	0.319
81.0	0.189
81.0	0.167
88.0	0.126
65.0	0.108
73.0	0.133
48.0	0.136
212.0	0.347
212.0	0.343
212.0	0.258
200.0	1.34
144.0	0.457
136.0	0.179
186.0	0.142
84.0	0.126
65.0	0.16
95.0	0.123
95.0	0.125
229.0	0.659
310.0	1.64
145.0	0.292
440.0	1.28
334.0	0.929
412.0	2.53
275.0	0.175
236.0	0.219
266.0	0.256
310.0	1.42
401.0	19.0
302.0	1.16
392.0	19.9
446.0	12.2
332.0	1.54
437.0	12.1
740.0	68.3
691.0	10.3
1717.0	0.662
1068.0	0.25
1712.0	0.546
320.0	4.8
248.0	1.01
311.0	4.51
185.0	1.03
158.0	0.376
176.0	0.766
209.0	0.25
152.0	0.169
203.0	0.229
456.0	3.02
261.0	1.11
337.0	1.1
122.0	0.489
174.0	1.33
174.0	1.45
291.0	1.09
266.0	1.33
680.0	9.87
176.0	0.279
166.0	0.512
190.0	0.495
216.0	2.4
153.0	0.598
151.0	0.48
184.0	0.75
372.0	0.291
376.0	1.18
513.0	6.13
307.0	0.326
144.0	0.421
145.0	0.264
192.0	0.573
239.0	1.01
433.0	0.895
431.0	1.0
433.0	1.24
498.0	1.2
215.0	0.532
150.0	0.238
469.0	1.04
446.0	0.588
143.0	0.243
245.0	0.844
462.0	0.386
614.0	0.455
154.0	0.454
256.0	0.232
164.0	0.51
127.0	0.304
94.0	0.192
116.0	0.163
345.0	0.416
216.0	0.338
255.0	0.581
216.0	0.468
323.0	2.86
216.0	0.314
276.0	0.325
383.0	0.662
381.0	0.661
383.0	0.784
429.0	0.351
427.0	0.351
429.0	0.378
364.0	0.889
364.0	1.01
236.0	0.31
222.0	0.164
236.0	0.156
222.0	0.218
219.0	0.24
360.0	2.1
257.0	0.514
109.0	0.231
277.0	0.493
437.0	3.48
265.0	3.43
170.0	0.419
140.0	0.206
122.0	0.232
99.0	0.17
230.0	0.293
369.0	0.897
215.0	1.18
214.0	0.258
345.0	0.355
208.0	0.244
216.0	0.369
237.0	0.451
179.0	0.255
205.0	0.165
320.0	0.325
151.0	0.572
165.0	0.109
130.0	0.17
95.0	0.104
179.0	0.472
90.0	0.169
208.0	1.2
100.0	0.176
294.0	1.34
337.0	1.62
380.0	1.43
423.0	1.64
331.0	1.56
421.0	2.23
511.0	3.26
601.0	3.68
376.0	1.07
376.0	1.02
271.0	1.05
288.0	1.74
103.0	0.242
103.0	0.22
106.0	0.221
116.0	0.167
116.0	0.13
119.0	0.192
105.0	0.226
97.0	0.271
176.0	3.79
183.0	11.3
109.0	0.399
109.0	0.339
301.0	0.202
80.0	2.67
80.0	2.28
80.0	6.54
80.0	6.61
80.0	21.5
80.0	21.5
117.0	0.85
101.0	0.138
101.0	0.102
127.0	0.178
127.0	0.197
129.0	0.14
129.0	0.167
125.0	0.155
125.0	0.137
149.0	0.211
149.0	0.281
148.0	0.31
148.0	0.216
148.0	0.274
124.0	0.18
124.0	0.207
140.0	0.206
148.0	0.168
148.0	0.286
147.0	0.276
147.0	0.277
165.0	0.21
103.0	0.143
103.0	0.136
127.0	0.156
127.0	0.12
126.0	0.127
126.0	0.134
126.0	0.131
99.0	0.188
99.0	0.184
149.0	0.248
149.0	0.226
148.0	0.21
148.0	0.21
166.0	0.161
127.0	0.134
127.0	0.25
123.0	0.27
123.0	0.272
123.0	0.152
147.0	0.179
147.0	0.187
147.0	0.181
146.0	0.202
146.0	0.36
146.0	0.306
122.0	0.223
122.0	0.247
122.0	0.204
146.0	0.175
146.0	0.179
145.0	0.19
145.0	0.263
145.0	0.303
98.0	0.176
98.0	0.154
147.0	0.283
147.0	0.236
165.0	0.186
126.0	0.196
126.0	0.249
122.0	0.17
122.0	0.204
146.0	0.257
146.0	0.25
146.0	0.254
145.0	0.265
145.0	0.232
145.0	0.309
121.0	0.217
121.0	0.206
121.0	0.151
145.0	0.221
145.0	0.229
144.0	0.214
144.0	0.252
144.0	0.236
105.0	0.147
105.0	0.145
129.0	0.172
129.0	0.16
128.0	0.146
128.0	0.156
128.0	0.161
101.0	0.122
101.0	0.128
125.0	0.159
125.0	0.183
125.0	0.17
149.0	0.261
149.0	0.282
149.0	0.268
148.0	0.263
148.0	0.31
148.0	0.304
124.0	0.17
124.0	0.156
124.0	0.141
148.0	0.213
148.0	0.202
147.0	0.205
147.0	0.272
147.0	0.28
100.0	0.149
100.0	0.163
124.0	0.157
124.0	0.162
148.0	0.216
148.0	0.274
147.0	0.15
147.0	0.328
147.0	0.239
123.0	0.222
123.0	0.144
147.0	0.244
147.0	0.264
146.0	0.279
146.0	0.21
97.0	0.132
121.0	0.192
145.0	0.202
144.0	0.21
144.0	0.257
144.0	0.304
120.0	0.229
120.0	0.167
120.0	0.133
143.0	0.162
143.0	0.212
143.0	0.193
96.0	0.118
96.0	0.105
143.0	0.354
143.0	0.329
143.0	0.37
119.0	0.162
119.0	0.139
142.0	0.265
142.0	0.272
99.0	0.172
99.0	0.097
99.0	0.114
100.0	0.175
100.0	0.208
101.0	0.181
115.0	0.153
101.0	0.151
101.0	0.157
102.0	0.096
101.0	0.088
139.0	0.197
139.0	0.188
120.0	0.188
139.0	0.163
98.0	0.192
98.0	0.195
101.0	0.198
101.0	0.216
140.0	0.244
121.0	0.195
140.0	0.207
100.0	0.095
139.0	0.159
139.0	0.181
102.0	0.218
139.0	0.21
138.0	0.168
119.0	0.206
138.0	0.205
101.0	0.203
139.0	0.222
120.0	0.197
139.0	0.187
102.0	0.199
120.0	0.121
139.0	0.219
102.0	0.168
119.0	0.157
119.0	0.182
101.0	0.174
121.0	0.16
103.0	0.157
114.0	0.167
114.0	0.152
81.0	0.197
114.0	0.177
140.0	0.245
140.0	0.248
103.0	0.17
140.0	0.228
120.0	0.234
139.0	0.161
102.0	0.167
137.0	0.145
137.0	0.135
100.0	0.191
137.0	0.196
137.0	0.186
96.0	0.106
80.0	0.121
119.0	0.183
119.0	0.151
101.0	0.266
140.0	0.136
140.0	0.173
121.0	0.211
140.0	0.203
103.0	0.27
121.0	0.17
103.0	0.154
139.0	0.241
139.0	0.197
102.0	0.218
139.0	0.185
139.0	0.19
139.0	0.157
139.0	0.145
102.0	0.219
139.0	0.225
160.0	0.272
160.0	0.265
119.0	0.268
160.0	0.207
160.0	0.233
117.0	0.164
99.0	0.187
138.0	0.217
138.0	0.183
101.0	0.201
138.0	0.141
138.0	0.128
161.0	0.248
161.0	0.187
120.0	0.307
161.0	0.234
161.0	0.305
138.0	0.14
101.0	0.186
138.0	0.214
120.0	0.23
120.0	0.219
102.0	0.233
97.0	0.191
81.0	0.152
121.0	0.247
103.0	0.272
122.0	0.284
104.0	0.352
140.0	0.167
103.0	0.196
140.0	0.15
118.0	0.178
100.0	0.155
162.0	0.301
162.0	0.251
121.0	0.285
162.0	0.215
139.0	0.166
102.0	0.177
139.0	0.202
95.0	0.123
95.0	0.155
79.0	0.157
118.0	0.167
118.0	0.134
100.0	0.196
120.0	0.23
120.0	0.254
102.0	0.302
121.0	0.181
103.0	0.211
97.0	0.188
81.0	0.19
122.0	0.187
104.0	0.25
124.0	0.111
105.0	0.211
83.0	0.116
106.0	0.174
166.0	0.243
166.0	0.218
125.0	0.285
166.0	0.257
117.0	0.293
948.0	0.492
950.0	0.416
788.0	0.445
965.0	0.459
803.0	0.352
805.0	0.436
107.0	0.176
60.0	0.271
62.0	0.181
63.0	0.283
78.0	0.381
114.0	0.182
177.0	0.273
83.0	0.346
71.0	0.14
65.0	0.152
81.0	0.131
111.0	0.151
129.0	0.184
120.0	0.216
65.0	0.162
109.0	0.195
60.0	0.205
80.0	0.195
83.0	0.143
137.0	0.227
137.0	0.139
161.0	0.143
217.0	0.145
259.0	0.192
274.0	0.183
208.0	0.38
215.0	0.168
163.0	0.203
171.0	0.205
106.0	0.2
186.0	0.378
125.0	0.156
92.0	0.136
73.0	0.123
110.0	0.116
160.0	0.187
189.0	0.233
230.0	0.781
180.0	0.478
218.0	0.571
214.0	0.135
168.0	0.126
207.0	0.23
206.0	1.27
310.0	66.3
224.0	1.24
303.0	67.2
286.0	4.68
325.0	43.6
439.0	18.5
271.0	60.1
198.0	1.2
264.0	57.7
153.0	0.24
114.0	0.17
153.0	0.119
238.0	0.924
130.0	0.408
160.0	1.54
158.0	0.441
254.0	0.381
202.0	1.6
116.0	0.241
110.0	1.95
127.0	0.179
165.0	0.235
203.0	0.665
241.0	1.26
290.0	0.993
380.0	2.07
282.0	0.893
368.0	1.32
176.0	1.22
194.0	0.407
194.0	0.375
164.0	3.77
163.0	3.93
164.0	3.88
163.0	3.95
155.0	1.41
168.0	0.225
170.0	3.93
310.0	4.41
126.0	0.187
129.0	0.493
87.0	0.229
123.0	0.356
137.0	0.147
93.0	0.188
164.0	0.184
177.0	0.203
190.0	0.191
203.0	0.163
171.0	0.167
198.0	0.259
225.0	0.234
252.0	0.167
333.0	1.04
333.0	1.04
158.0	0.48
167.0	0.483
131.0	0.207
87.0	0.192
87.0	0.233
90.0	0.316
107.0	0.777
107.0	6.08
110.0	12.0
97.0	0.166
84.0	0.117
80.0	0.112
163.0	0.362
91.0	0.32
291.0	0.216
66.0	6.13
66.0	14.9
78.0	0.194
78.0	0.138
82.0	0.445
63.0	0.159
113.0	0.175
74.0	0.377
95.0	0.187
68.0	0.221
94.0	0.439
96.0	1.69
111.0	2.79
96.0	0.619
94.0	1.1
93.0	1.19
94.0	1.35
94.0	1.35
93.0	1.08
95.0	1.26
75.0	0.277
95.0	1.07
94.0	1.36
92.0	1.18
74.0	0.472
93.0	0.925
95.0	1.28
95.0	1.23
94.0	1.36
94.0	1.03
109.0	5.67
91.0	1.02
93.0	0.961
110.0	5.82
93.0	0.967
94.0	1.14
75.0	0.322
95.0	1.21
96.0	1.47
95.0	1.71
92.0	1.27
111.0	4.65
94.0	0.926
73.0	0.274
92.0	0.92
94.0	1.38
95.0	0.95
75.0	0.429
96.0	1.47
117.0	8.51
97.0	1.5
77.0	0.511
98.0	1.16
115.0	5.08
103.0	0.123
284.0	0.515
377.0	1.06
379.0	1.51
839.0	0.391
882.0	0.23
943.0	2.77
736.0	0.316
801.0	0.222
897.0	3.67
751.0	1.21
755.0	0.253
816.0	1.01
147.0	0.111
147.0	4.26
70.0	0.164
79.0	0.191
88.0	0.18
147.0	0.169
90.0	0.109
162.0	0.381
111.0	0.15
83.0	0.23
82.0	0.198
102.0	0.226
80.0	0.167
93.0	0.18
73.0	0.162
69.0	0.236
73.0	0.213
73.0	0.186
67.0	0.201
80.0	0.146
75.0	0.162
73.0	0.173
63.0	0.174
63.0	0.137
67.0	0.086
50.0	0.074
53.0	0.074
38.0	0.154
103.0	0.332
150.0	0.188
66.0	0.187
52.0	0.165
184.0	0.541
140.0	0.156
118.0	0.095
133.0	0.196
95.0	0.121
80.0	0.125
88.0	0.152
115.0	0.145
84.0	0.128
115.0	0.179
146.0	1.39
148.0	0.549
90.0	0.138
95.0	0.228
87.0	0.441
100.0	3.77
94.0	0.198
117.0	0.345
151.0	1.69
263.0	1.11
141.0	0.415
179.0	5.17
116.0	1.32
80.0	0.622
128.0	0.618
105.0	0.712
71.0	0.113
87.0	0.204
315.0	0.557
121.0	1.43


==> content/evaluation-results/places2time_naive.csv <==
106.0	0.23
99.0	0.232
182.0	41.9
182.0	41.5
182.0	40.5
182.0	41.6
182.0	41.7
182.0	40.8
182.0	40.6
182.0	41.4
182.0	42.8
182.0	40.5
182.0	41.4
182.0	41.9
108.0	5.18
178.0	24.6
190.0	25.9
205.0	7.6
217.0	9.59
612.0	30.1
600.0	26.8
1012.0	59.1
1000.0	52.5
146.0	1.74
146.0	1.71
323.0	1.88
74.0	1.12
74.0	1.05
74.0	1.09
74.0	1.11
74.0	1.03
74.0	1.01
98.0	1.02
98.0	1.06
102.0	1.69
83.0	0.746
139.0	5.49
137.0	64.0
94.0	1.33
137.0	1.92
79.0	0.191
410.0	9.21
382.0	7.94
473.0	125.0
417.0	110.0
382.0	105.0
420.0	124.0
374.0	83.3
412.0	97.4
410.0	99.1
372.0	80.9
742.0	190.0
319.0	7.36
385.0	9.38
377.0	91.2
415.0	105.0
413.0	111.0
375.0	89.3
375.0	91.6
311.0	5.77
377.0	6.94
377.0	89.9
415.0	115.0
369.0	72.3
341.0	67.6
407.0	85.8
405.0	87.1
367.0	73.6
367.0	70.3
309.0	6.04
403.0	8.18
375.0	90.3
347.0	83.2
367.0	72.0
339.0	65.0
365.0	69.7
365.0	69.1
431.0	98.0
322.0	8.32
294.0	7.49
380.0	100.0
324.0	77.3
322.0	82.4
378.0	105.0
378.0	105.0
314.0	6.49
286.0	6.05
372.0	79.1
344.0	71.2
316.0	65.4
314.0	65.6
370.0	77.8
370.0	77.1
312.0	6.23
312.0	6.39
370.0	79.3
342.0	74.8
368.0	82.2
340.0	66.6
306.0	5.12
364.0	63.5
362.0	62.9
306.0	52.3
362.0	65.7
304.0	5.37
304.0	5.52
360.0	60.8
332.0	55.7
500.0	10.7
312.0	6.47
500.0	11.2
312.0	6.33
312.0	6.29
531.0	13.9
709.0	19.0
287.0	6.48
531.0	13.5
287.0	6.22
489.0	11.9
464.0	86.9
480.0	91.5
458.0	85.1
415.0	80.3
309.0	5.59
403.0	8.23
410.0	9.25
382.0	7.71
466.0	88.6
432.0	81.5
417.0	76.9
378.0	7.54
586.0	115.0
442.0	81.3
124.0	18.3
537.0	106.0
584.0	117.0
362.0	61.7
535.0	101.0
122.0	17.9
586.0	113.0
336.0	57.3
537.0	105.0
124.0	18.2
552.0	106.0
442.0	81.2
124.0	18.1
550.0	108.0
362.0	61.7
122.0	17.0
337.0	63.1
125.0	19.8
340.0	5.54
382.0	6.38
98.0	1.52
291.0	4.69
370.0	65.9
414.0	76.1
124.0	18.0
321.0	54.1
362.0	63.3
440.0	80.5
122.0	18.0
487.0	82.1
437.0	72.8
119.0	15.8
438.0	71.9
372.0	54.8
304.0	5.14
96.0	1.54
360.0	62.3
360.0	64.7
120.0	17.7
370.0	63.1
414.0	77.3
336.0	58.0
321.0	54.3
124.0	18.1
335.0	63.5
123.0	19.3
370.0	65.0
386.0	67.6
124.0	18.2
321.0	56.6
537.0	106.0
617.0	145.0
585.0	127.0
123.0	20.2
536.0	114.0
140.0	156.0
357.0	51.7
117.0	15.2
367.0	53.9
505.0	88.5
121.0	15.5
318.0	47.9
440.0	74.0
142.0	163.0
504.0	98.5
120.0	17.1
439.0	84.9
362.0	61.2
362.0	63.6
122.0	17.7
306.0	5.08
98.0	1.55
581.0	130.0
125.0	20.6
337.0	64.3
125.0	20.5
619.0	150.0
125.0	20.0
538.0	121.0
359.0	54.7
119.0	15.5
144.0	169.0
506.0	94.0
122.0	17.8
441.0	86.1
302.0	4.95
302.0	5.11
94.0	1.51
358.0	61.4
330.0	53.7
118.0	17.4
333.0	62.6
333.0	62.3
121.0	19.6
552.0	136.0
124.0	22.5
277.0	5.07
97.0	1.66
308.0	67.4
124.0	24.0
689.0	197.0
127.0	26.1
100.0	1.94
127.0	26.3
150.0	229.0
146.0	1.14
151.0	0.543
137.0	0.347
137.0	0.342
247.0	7.76
263.0	15.6
263.0	15.9
263.0	12.8
297.0	10.8
429.0	136.0
113.0	0.453
148.0	0.483
115.0	0.273
68.0	0.409
70.0	0.303
70.0	0.275
134.0	0.472
183.0	0.56
78.0	0.5
157.0	0.416
76.0	0.324
86.0	0.714
235.0	88.5
79.0	0.166
93.0	0.574
128.0	0.43
155.0	0.467
163.0	0.768
79.0	0.196
113.0	0.476
68.0	0.284
110.0	0.752
91.0	0.463
84.0	1.11
163.0	1.01
31.0	0.079
51.0	0.383
193.0	0.617
150.0	0.444
93.0	0.265
76.0	0.209
76.0	0.207
76.0	0.218
76.0	0.224
99.0	0.278
85.0	0.382
85.0	0.282
85.0	0.292
85.0	0.327
113.0	0.407
199.0	2.72
136.0	0.438
214.0	22.4
142.0	0.952
103.0	0.364
103.0	0.404
122.0	0.89
95.0	0.557
108.0	0.612
88.0	0.414
84.0	0.385
88.0	0.3
88.0	0.434
82.0	0.279
76.0	0.261
76.0	0.342
95.0	0.459
100.0	0.351
88.0	0.32
81.0	0.215
81.0	0.305
88.0	0.338
65.0	0.116
73.0	0.239
48.0	0.183
212.0	2.1
212.0	1.99
212.0	2.14
200.0	9.28
144.0	1.19
136.0	0.946
186.0	0.778
84.0	0.365
65.0	0.143
95.0	0.325
95.0	0.5
229.0	3.63
145.0	1.52
334.0	43.5
275.0	2.22
236.0	0.546
266.0	2.11
310.0	43.2
302.0	32.2
332.0	51.2
1068.0	118.0
248.0	15.8
185.0	39.7
158.0	1.62
176.0	37.5
209.0	1.5
152.0	0.344
203.0	1.43
261.0	9.44
337.0	61.0
122.0	1.68
174.0	55.7
174.0	57.3
266.0	100.0
176.0	0.969
166.0	3.87
190.0	4.77
153.0	4.22
151.0	9.97
184.0	8.51
307.0	91.5
144.0	5.81
145.0	2.33
192.0	82.5
215.0	12.9
150.0	0.887
143.0	0.535
245.0	15.6
256.0	1.66
127.0	1.07
94.0	0.826
116.0	1.14
345.0	38.6
216.0	20.7
276.0	27.7
383.0	108.0
381.0	85.5
383.0	108.0
429.0	142.0
427.0	110.0
429.0	133.0
236.0	22.0
222.0	20.3
236.0	22.5
222.0	21.2
219.0	8.89
257.0	10.6
109.0	0.551
277.0	6.43
140.0	2.95
122.0	0.595
99.0	0.476
230.0	9.13
369.0	213.0
215.0	111.0
214.0	1.6
345.0	39.8
208.0	2.07
216.0	12.2
237.0	102.0
179.0	0.819
205.0	7.16
320.0	4.12
151.0	4.41
165.0	0.7
130.0	1.17
95.0	0.717
179.0	6.55
90.0	0.325
208.0	44.6
100.0	0.469
294.0	28.4
337.0	46.2
380.0	64.7
423.0	97.7
331.0	43.6
376.0	9.24
376.0	9.21
271.0	11.4
103.0	1.04
103.0	1.12
106.0	1.08
116.0	1.87
116.0	1.83
119.0	2.03
105.0	1.25
97.0	3.42
176.0	30.5
109.0	0.965
109.0	0.949
301.0	1.45
80.0	8.22
80.0	8.02
80.0	37.7
80.0	37.6
117.0	70.0
101.0	1.79
101.0	1.78
127.0	23.2
127.0	22.5
129.0	25.4
129.0	26.4
125.0	19.4
125.0	19.6
149.0	240.0
149.0	232.0
124.0	20.2
124.0	19.3
140.0	23.1
147.0	247.0
103.0	1.98
103.0	1.95
127.0	21.7
127.0	21.7
126.0	22.7
126.0	22.6
126.0	23.3
99.0	1.51
99.0	1.6
149.0	243.0
149.0	236.0
148.0	240.0
127.0	22.6
127.0	22.0
123.0	18.1
123.0	17.5
123.0	17.4
147.0	215.0
147.0	213.0
147.0	208.0
146.0	208.0
146.0	209.0
146.0	218.0
122.0	17.7
122.0	17.5
122.0	17.6
146.0	215.0
146.0	208.0
145.0	203.0
145.0	206.0
145.0	206.0
98.0	1.55
98.0	1.58
147.0	233.0
126.0	21.4
126.0	22.1
122.0	17.2
122.0	17.5
146.0	206.0
146.0	206.0
146.0	207.0
145.0	207.0
145.0	210.0
145.0	211.0
121.0	16.8
121.0	16.8
121.0	17.3
145.0	207.0
145.0	212.0
144.0	212.0
144.0	213.0
144.0	216.0
105.0	2.2
105.0	2.1
129.0	25.8
129.0	24.4
128.0	23.9
128.0	24.7
128.0	26.1
101.0	1.71
101.0	1.72
125.0	19.6
125.0	19.2
125.0	19.6
149.0	235.0
149.0	222.0
148.0	237.0
148.0	229.0
124.0	19.4
124.0	20.1
124.0	20.0
148.0	238.0
148.0	237.0
147.0	244.0
100.0	1.76
100.0	1.64
124.0	19.3
124.0	19.7
147.0	235.0
147.0	237.0
147.0	229.0
123.0	19.2
123.0	18.9
147.0	231.0
147.0	236.0
146.0	234.0
97.0	1.39
121.0	15.5
145.0	190.0
144.0	182.0
144.0	183.0
144.0	190.0
120.0	15.0
120.0	15.2
120.0	15.6
143.0	184.0
143.0	183.0
143.0	181.0
96.0	1.26
96.0	1.23
143.0	183.0
143.0	182.0
143.0	189.0
119.0	15.0
119.0	15.7
142.0	180.0
142.0	189.0
99.0	1.91
99.0	1.85
99.0	1.79
100.0	1.87
100.0	1.79
101.0	2.15
115.0	2.69
101.0	2.24
101.0	2.05
102.0	2.05
101.0	2.41
139.0	18.0
139.0	18.5
120.0	16.3
139.0	17.6
98.0	1.42
98.0	1.5
101.0	1.77
101.0	1.79
140.0	17.8
121.0	16.0
140.0	18.2
100.0	1.89
139.0	16.4
139.0	17.3
102.0	13.3
139.0	18.8
138.0	17.6
119.0	15.8
138.0	18.6
101.0	13.3
139.0	16.7
120.0	16.4
139.0	18.2
102.0	13.4
120.0	15.9
139.0	18.7
102.0	14.2
119.0	16.9
119.0	15.7
101.0	13.7
121.0	17.5
103.0	15.6
114.0	2.01
114.0	1.7
81.0	1.19
114.0	1.73
140.0	17.0
140.0	18.7
103.0	13.7
140.0	18.0
120.0	15.9
139.0	17.7
102.0	12.9
137.0	15.9
137.0	15.0
100.0	11.7
137.0	15.8
137.0	16.4
96.0	1.32
80.0	1.39
119.0	16.3
119.0	15.9
101.0	14.1
140.0	16.8
140.0	19.6
121.0	16.4
140.0	18.4
103.0	14.1
121.0	16.8
103.0	14.9
139.0	17.8
139.0	18.1
102.0	13.1
139.0	17.5
139.0	18.7
139.0	19.6
139.0	19.0
102.0	14.7
139.0	21.2
160.0	159.0
160.0	159.0
119.0	122.0
160.0	159.0
160.0	166.0
117.0	13.6
99.0	11.2
138.0	15.5
138.0	14.7
101.0	11.7
138.0	15.1
138.0	15.3
161.0	148.0
161.0	153.0
120.0	119.0
161.0	159.0
161.0	161.0
138.0	17.0
101.0	13.1
138.0	17.6
120.0	15.8
120.0	15.9
102.0	13.3
97.0	1.39
81.0	1.13
121.0	18.9
103.0	14.5
122.0	17.5
104.0	15.1
140.0	20.6
103.0	14.8
140.0	20.4
118.0	13.0
100.0	11.3
162.0	155.0
162.0	166.0
121.0	121.0
162.0	158.0
139.0	16.1
102.0	12.7
139.0	17.8
95.0	1.29
95.0	1.3
79.0	1.18
118.0	15.5
118.0	15.7
100.0	12.6
120.0	17.0
120.0	17.2
102.0	14.4
121.0	20.7
103.0	17.0
97.0	1.57
81.0	1.32
122.0	19.8
104.0	17.0
124.0	21.5
105.0	19.7
83.0	1.7
106.0	20.0
166.0	197.0
166.0	197.0
125.0	162.0
166.0	210.0
117.0	1.24
788.0	45.7
803.0	60.1
805.0	65.5
107.0	0.223
60.0	0.222
62.0	0.196
63.0	0.234
78.0	0.736
114.0	0.262
177.0	0.426
83.0	0.527
71.0	0.276
65.0	0.239
81.0	0.385
111.0	0.297
129.0	0.372
120.0	0.329
65.0	0.187
109.0	0.257
60.0	0.166
80.0	0.354
83.0	0.187
137.0	0.658
137.0	0.869
161.0	0.862
217.0	1.21
259.0	1.55
274.0	1.87
208.0	3.76
215.0	1.22
163.0	0.574
171.0	2.55
106.0	0.376
186.0	54.9
125.0	0.921
92.0	0.469
73.0	0.282
110.0	0.63
160.0	0.864
230.0	8.03
180.0	5.38
218.0	8.62
168.0	0.379
153.0	1.24
114.0	0.279
153.0	1.31
130.0	1.38
158.0	1.43
202.0	42.2
116.0	0.484
110.0	40.9
127.0	1.25
165.0	30.9
290.0	49.5
282.0	28.3
176.0	3.28
194.0	1.46
194.0	1.45
164.0	53.5
163.0	54.9
164.0	55.2
163.0	54.9
155.0	15.7
168.0	12.4
170.0	49.1
310.0	117.0
126.0	0.644
129.0	4.18
87.0	0.446
123.0	3.4
137.0	26.4
93.0	0.449
164.0	2.41
177.0	3.33
190.0	4.48
203.0	6.62
171.0	3.28
198.0	6.29
225.0	9.37
252.0	13.5
333.0	5.39
333.0	5.44
158.0	5.5
167.0	6.75
87.0	0.973
87.0	0.881
90.0	1.3
107.0	6.98
97.0	1.78
84.0	0.246
80.0	0.288
163.0	23.4
91.0	0.795
291.0	1.28
78.0	0.66
78.0	0.542
82.0	1.06
63.0	0.376
113.0	1.9
74.0	0.67
95.0	0.954
68.0	0.276
94.0	1.49
96.0	26.1
111.0	84.7
96.0	1.44
94.0	37.5
93.0	7.33
94.0	8.34
94.0	52.0
93.0	6.22
95.0	8.78
75.0	1.47
95.0	27.6
94.0	6.53
92.0	5.81
74.0	0.695
93.0	5.9
95.0	6.66
95.0	6.72
94.0	7.25
94.0	7.06
109.0	93.7
91.0	6.45
93.0	6.3
110.0	99.5
93.0	6.17
94.0	6.35
75.0	0.782
95.0	7.18
96.0	7.03
95.0	8.85
92.0	6.57
111.0	76.9
94.0	6.62
73.0	0.988
92.0	6.5
94.0	7.68
95.0	7.39
75.0	1.19
96.0	8.41
97.0	9.02
77.0	0.957
98.0	8.74
103.0	0.31
284.0	37.6
839.0	155.0
882.0	207.0
736.0	35.5
801.0	111.0
755.0	52.3
816.0	151.0
147.0	0.432
70.0	0.328
79.0	0.412
88.0	0.639
147.0	0.963
90.0	0.294
162.0	7.54
111.0	0.539
83.0	0.633
82.0	0.59
102.0	0.711
80.0	0.59
93.0	0.76
73.0	0.339
69.0	0.294
73.0	0.51
73.0	0.55
67.0	0.524
80.0	0.658
75.0	0.417
73.0	0.548
63.0	0.353
63.0	0.4
67.0	0.195
50.0	0.127
53.0	0.146
38.0	0.147
103.0	0.85
150.0	0.57
66.0	0.388
52.0	0.275
184.0	4.27
140.0	2.01
118.0	0.342
133.0	1.82
95.0	1.05
80.0	0.316
88.0	0.947
115.0	1.47
84.0	0.288
115.0	1.32
148.0	1.67
90.0	0.273
95.0	0.934
87.0	1.5
100.0	54.6
94.0	1.86
117.0	1.33
151.0	40.6
263.0	23.1
141.0	4.66
116.0	76.1
128.0	176.0
105.0	2.53
71.0	0.359
87.0	0.418
315.0	3.99

